Experimental validation of the closed-form GN model accounting for distributed Raman amplification in an S+C+L-band hybrid amplified long-haul transmission system

The accuracy of a recently-developed closed-form GN nonlinear interference model is evaluated in experimental 1065 km S+C+L band WDM transmission with backward Raman pumping. The model accurately estimates the nonlinear interference and ASE with total SNR error of less than 0.6 dB.

==> Loop_Gain_Loss.txt <==
wavelength	gain_1	gain_2	gain_3	loss_wss
1490.05029916072	11.3531610930201	-5.65370152812343	20.9244861540847	8.27366622802462
1490.29103163245	11.4157601653366	-5.50903465815801	21.0045398729827	8.42054674402462
1490.5318419022	11.4772926216596	-5.35836182947581	20.9938321299095	8.56742726002462
1490.7727300077	11.5361383468057	-5.20573080287556	21.0463539604079	8.7893264968
1491.01369598669	11.5972833439786	-5.05758644177977	21.0404904137025	8.90822682882835
1491.25473987695	11.6743797615143	-4.9162988814912	20.9559248595088	8.98500216960616
1491.49586171625	11.7455548152483	-4.77467521487517	21.0557647416991	9.2303250549477
1491.73706154242	11.8119254255273	-4.63046392679694	20.9770658524391	9.29308289444308
1491.9783393933	11.8639732314172	-4.46503426185413	20.883016317535	9.39802671436141
1492.21969530676	11.9185872979099	-4.2995039228926	21.0465636836458	9.735326511028
1492.46112932068	11.9794047529532	-4.13519519611188	21.0237213799384	9.8821402507323
1492.70264147298	12.0434108316591	-3.96587060768423	20.8367636131864	9.89154522227077
1492.94423180161	12.1098345182161	-3.79767266660218	20.9451685651814	10.2350851440251
1493.18590034452	12.173009499331	-3.65033269840425	20.9863224434378	10.5015999997354
1493.4276471397	12.2330491046832	-3.51173230498966	20.8351335714453	10.6032843591939
1493.66947222517	12.2881173125476	-3.36103802463403	20.8368973681764	10.7677506292859
1493.91137563896	12.3221178420569	-3.22359663953973	20.7605605158862	10.8827264814215
1494.15335741915	12.3583316682801	-3.09430231235113	20.8945582919585	11.2240202334523
1494.3954176038	12.4045987508458	-2.95500379808146	20.8631516708603	11.3652317039138
1494.63755623105	12.4679587241461	-2.81076109577892	20.6878901884206	11.4157319688971
1494.87977333901	12.5374832579886	-2.68306643856995	20.7232814500167	11.6513812994461
1495.12206896586	12.5991799431884	-2.54082444813782	20.7729345477798	11.9588739105292
1495.36444314978	12.6507070147678	-2.39675849987436	20.7202246489144	12.12248276144
1495.60689592898	12.6892701082096	-2.24106503985468	20.5916457703246	12.2274218453031
1495.8494273417	12.7320893531138	-2.10333885668855	20.7066714528782	12.5434477232615
1496.0920374262	12.7867925760372	-1.96992901045556	20.7226509065266	12.8051030169231
1496.33472622076	12.8410867705834	-1.83820201393011	20.6510318287721	12.9909693802962
1496.57749376369	12.8963210074943	-1.71106124587714	20.6962342066751	13.2712649020185
1496.82034009333	12.9401631861947	-1.58958786735941	20.6308126017449	13.4365471848123
1497.06326524803	12.9822593815684	-1.4733140597144	20.5822366587674	13.6497961148554
1497.30626926619	13.0320095363539	-1.36622875038672	20.59364687083	13.8377310248803
1497.54935218621	13.068220737977	-1.26386917236337	20.501641934253	13.9510736663631
1497.79251404653	13.1021378919565	-1.14732730603607	20.5290641644989	14.13901488696
1498.0357548856	13.1527380979492	-1.02721657625233	20.5839593305113	14.4167946547264
1498.27907474192	13.2004315286454	-0.910447720239577	20.6741884534609	14.6997464578122
1498.52247365398	13.2588240284823	-0.777827270495774	20.4987869128743	14.7401863716123
1498.76595166033	13.3229062939403	-0.640463303217798	20.4919869588297	14.9615388948738
1499.00950879953	13.3830141596304	-0.510595514637104	20.5520180094558	15.2515726640984
1499.25314511015	13.4308545962432	-0.405923109494335	20.5357436327843	15.4966143886443
1499.49686063081	13.4570040349181	-0.304848876778722	20.5482778793459	15.7050698208062
1499.74065540015	13.4942262955965	-0.193722617161376	20.4438389231341	15.7864862826031
1499.98452945682	13.5254683689323	-0.0945708553450634	20.4843948640001	16.0387760812185
1500.22848283952	13.5593323889805	-0.00406830596236082	20.5774044606722	16.3334304511106
1500.47251558694	13.5873886720539	0.0818417952184805	20.3994891929155	16.3479237616923
1500.71662773783	13.6348330745055	0.180223479772075	20.293611955192	16.4140281768923
1500.96081933094	13.6792224279524	0.28580293675344	20.4054328446535	16.6998334474769
1501.20509040506	13.7248942383231	0.388631263428604	20.4884842391505	16.9724844327232
1501.44944099901	13.7574714725392	0.49698063182929	20.4071188095189	17.0868823303385
1501.69387115162	13.7987366146066	0.612519442527568	20.3535438273078	17.2135366260923
1501.93838090176	13.8508119350941	0.731619485237316	20.3843653038632	17.4357378384615
1502.1829702883	13.8960820122646	0.85458231359603	20.295504530338	17.5969204336175
1502.42763935016	13.9444523814017	0.942769558182014	20.2849741391035	17.7837678268308
1502.67238812628	13.9732832144425	1.02169475935767	20.2272524110624	17.8771141816
1502.91721665563	13.9980150380529	1.10476360931893	20.1942974443921	18.0345551615686
1503.16212497719	14.0419076613087	1.19281936891284	20.3266325541448	18.3349534223692
1503.40711312997	14.0630164073882	1.25583366161713	20.2271833101199	18.4051363344
1503.65218115302	14.0858422960787	1.32094997986762	20.1825315816989	18.5215337046154
1503.89732908539	14.1119513036975	1.40036791794006	20.1753020003876	18.6434587327553
1504.14255696619	14.1415571835033	1.48434408044081	20.0877707638521	18.7473719780617
1504.38786483453	14.175160390295	1.56901710375598	20.1597214467278	18.9660744455694
1504.63325272954	14.1964541154956	1.64407690241585	20.1039265157206	19.0717430156
1504.87872069039	14.2195339029674	1.72561589629364	20.0687343907766	19.2041180744615
1505.12426875629	14.2374209478616	1.80490480983758	20.0715236840783	19.3785152128592
1505.36989696644	14.2473252857211	1.88891092640272	20.0459773234112	19.5681407881292
1505.61560536009	14.2444193698233	1.96762717904495	19.9725391217087	19.7053229501539
1505.8613939765	14.2487443330502	2.01925869098304	19.867686534543	19.8006726814708
1506.10726285498	14.2716798347776	2.05746844829119	19.8812359441425	19.9872026201111
1506.35321203485	14.2865353648385	2.09423838960925	19.8094611819503	20.0735287624862
1506.59924155544	14.2809091619812	2.13254613174165	19.7083439770337	20.1154459778338
1506.84535145614	14.2665761823114	2.17936028318664	19.6940824831029	20.2182401234277
1507.09154177634	14.2640714089913	2.23833888044336	19.6638471124552	20.3411150394031
1507.33781255546	14.2756148558371	2.30243636558471	19.6001292857229	20.4428048376985
1507.58416383296	14.282357521726	2.3677967676842	19.5313105173454	20.5694490136369
1507.83059564831	14.2775578026402	2.44122055740595	19.5042919533116	20.7013203071754
1508.077108041	14.2612853740913	2.50705588307455	19.3985842198139	20.7576972340491
1508.32370105057	14.2478321332517	2.57167996154327	19.3883752053561	20.9017557855077
1508.57037471657	14.238807106888	2.63331746462147	19.3108839556195	20.9652608448308
1508.81712907858	14.220129235665	2.68344686450844	19.2167157913887	21.0171312638585
1509.0639641762	14.1948453396423	2.72382519877483	19.1174460618576	20.9903838678127
1509.31088004906	14.1676754908779	2.76667791249465	19.0261155718161	21.0200150733354
1509.55787673682	14.1179920997063	2.79981807970633	19.021261618632	21.0522821641046
1509.80495427916	14.0776674376086	2.83129462472202	18.8403082281942	20.9056386161723
1510.05211271578	14.0462715570168	2.86985066331242	18.8164366229394	20.8762240754451
1510.29935208644	14.0310230845658	2.91434555671408	18.7912467323047	20.8636662132615
1510.54667243087	14.0100162826064	2.95584464106458	18.6831463952304	20.7567566689908
1510.79407378888	13.9835651802186	3.00585300099578	18.627981186374	20.6997614641539
1511.04155620026	13.9353991029507	3.05477059904927	18.5066727948584	20.5284482716308
1511.28911970487	13.8848739287713	3.10460009020975	18.3961541448352	20.452410406924
1511.53676434257	13.8333393706939	3.14789187747194	18.2970342086009	20.2498785722892
1511.78449015323	13.7888502699869	3.1757171329422	18.1011201207651	20.0262311849108
1512.0322971768	13.7392500823472	3.18957915299322	18.1945618426202	19.9602088153477
1512.28018545319	13.6681492259214	3.20932119416365	17.9949310947356	19.6478016784143
1512.5281550224	13.5962086958217	3.21447102460395	17.9675909955411	19.4963087938892
1512.7762059244	13.5462612224393	3.21607202589448	18.0047589953675	19.4122152164615
1513.02433819922	13.5094807321289	3.21663816831642	17.8137007846746	19.0479191180923
1513.27255188692	13.4521496685861	3.22453677342241	17.7136595861921	18.7791788530672
1513.52084702756	13.3742597930764	3.25051040469431	17.7397802747957	18.6057553005046
1513.76922366124	13.3081884206468	3.28765656305106	17.4676039071868	18.2078073177723
1514.0176818281	13.2497314817706	3.32266892706082	17.4600843686439	18.0673382194646
1514.26622156828	13.1933431239984	3.35621900041022	17.4122572008694	17.8387469772
1514.51484292197	13.1396037441586	3.39302232770147	17.2138666836733	17.5486709110061
1514.76354592936	13.0832780954429	3.42990271743665	17.3037357414193	17.4787523132062
1515.0123306307	13.0098779495248	3.45617508146065	17.0661668998058	17.1158775350892
1515.26119706624	12.942179283976	3.47135804119916	16.9338768129264	16.8870841257662
1515.51014527627	12.8797914211916	3.47565192359595	16.9141855765838	16.7114175029242
1515.7591753011	12.796355396664	3.48215633748689	16.6772952428187	16.3609858294154
1516.00828718106	12.7218962004536	3.48318154696959	16.5730936186522	16.0660877324
1516.25748095653	12.640981976524	3.48374563099085	16.4676677155913	15.8191889436615
1516.50675666789	12.5681880177241	3.4858485275766	16.4646528090856	15.6591191416923
1516.75611435556	12.5115403541162	3.50482935796774	16.3479653648035	15.4159563679138
1517.00555405999	12.4653088238884	3.51918171677069	16.255063130164	15.1992627475077
1517.25507582164	12.4088761895539	3.54474760550327	16.1923472841828	15.0551939939077
1517.50467968102	12.3324941177543	3.57245371837328	16.0799302667904	14.8828950311385
1517.75436567865	12.2700590434778	3.60452071314144	15.9434581722556	14.6928229052537
1518.00413385508	12.2123474732893	3.61849669740375	15.9139962480869	14.5987577190308
1518.25398425088	12.1688401075768	3.60635452072876	15.7895219958197	14.4054281197231
1518.50391690667	12.1193679487701	3.59832819370572	15.6471604194869	14.2064154078923
1518.75393186307	12.0646543722261	3.59808450624266	15.6351853953362	14.1216047224
1519.00402916075	12.0160414670453	3.6120645826921	15.5127977156794	13.9731089834077
1519.25420884038	11.9776178233858	3.62033716401539	15.4307027043436	13.8547873976923
1519.50447094267	11.9510513797877	3.64029912210836	15.3932015006442	13.7998813657538
1519.75481550838	11.9327914872794	3.67018913825812	15.3091190428615	13.7116243609538
1520.00524257825	11.9398232847558	3.71274210598059	15.2610740786714	13.6992567748308
1520.25575219309	11.9556973984285	3.77051572947328	15.2523885529191	13.726754186458
1520.50634439371	11.9765437198923	3.84489408646632	15.1332685131978	13.6859977451077
1520.75701922097	11.9942311361965	3.93688707463173	15.1562559219589	13.7840040312308
1521.00777671572	12.0296165553205	4.02061907204017	15.1741757135206	13.8770692667538
1521.25861691887	12.0601376723278	4.11178390512298	15.1195696369762	13.9285005157231
1521.50953987135	12.0924707963491	4.19037654932882	15.1766067003083	14.0956922009121
1521.76054561412	12.1373453960559	4.25589604212687	15.1347744913016	14.1517791418462
1522.01163418815	12.1777353628949	4.34030295970251	15.0621293936958	14.2013228115385
1522.26280563444	12.2031436089597	4.42880452576103	15.1028619595736	14.3255287272923
1522.51405999405	12.2330334156054	4.50519373115317	15.0893077172177	14.4094431103007
1522.76539730802	12.296857307814	4.58993456210742	15.1443167095971	14.5531591965846
1523.01681761745	12.3651353420778	4.70070276481535	15.1619623051924	14.6636679560308
1523.26832096345	12.4258047518334	4.81827031203088	15.2122696642332	14.8300137368923
1523.51990738717	12.4869539303029	4.95000984112287	15.3061258660217	15.0199272976923
1523.77157692978	12.5570047873367	5.10158111238096	15.3902877747909	15.2464831348643
1524.02332963248	12.6167592638177	5.25208935367491	15.5270266902138	15.5100177461354
1524.27516553648	12.6670566816535	5.40466367792814	15.5819114210977	15.7719226647815
1524.52708468305	12.7210702209193	5.56494216115075	15.6332372036258	16.0015085687446
1524.77908711346	12.7906910931286	5.71126204006681	15.5439961130842	16.0481404252185
1525.03117286902	12.8534412912517	5.84953460842686	15.5466705273131	16.1989636671276
1525.28334199107	12.8997266342593	6.00244601706199	15.5842351733714	16.3547683794308
1525.53559452096	12.9181888891261	6.12908328073133	15.3180010609592	16.3478380344308
1525.78793050009	12.9043264984062	6.1449130826217	15.2222367725311	16.3409076894308
1530.72717497142	10.9884818043038	14.1816955946788	23.3105464715643	26.9668596252246
1530.98123147507	11.2687739068714	14.7182069910011	23.5858842909327	27.7294342083018
1531.2353723248	11.576436371732	15.1213369548891	23.5751582325388	28.2943442066098
1531.48959756263	11.8107631307754	15.3334769747613	23.6479966622446	28.8023978904862
1531.7439072306	11.9907265652652	15.4556977940289	23.6079358985948	29.0538380675745
1531.99830137076	12.1137410692155	15.5284254773279	23.4504621136804	29.0730624213354
1532.25278002522	12.1947287454239	15.5567621215198	23.4205312769996	29.1488857813723
1532.50734323609	12.2597296947161	15.5872500830468	23.2935263407562	29.1479398951631
1532.76199104554	12.2897131457237	15.6175365140147	23.0398249964778	28.9407914813538
1533.01672349573	12.3132604027559	15.6427398637475	22.8257505712589	28.6852464016431
1533.27154062888	12.355862267666	15.6532479431437	22.6011413714621	28.4352472091695
1533.52644248722	12.367083019215	15.6693749852371	22.4229387789444	28.1597257154708
1533.78142911301	12.3517303102237	15.6574752319089	22.266496599261	27.7678896428064
1534.03650054854	12.3240664178374	15.631875457434	22.100351068213	27.3566552470892
1534.29165683614	12.2775554194905	15.5885522042905	21.9913884619416	26.9344797812615
1534.54689801814	12.2287397023476	15.5322591327323	21.7469116564763	26.3424760943236
1534.80222413693	12.168083487066	15.4586493291533	21.4568212641881	25.6704351056677
1535.05763523491	12.0927791012957	15.3551698119918	21.2893161024567	25.0245716614277
1535.31313135452	12.0046276273836	15.2504026030533	21.1582443696802	24.3412985256369
1535.5687125382	11.9277261809645	15.1597763896384	20.8538385874369	23.49749285352
1535.82437882845	11.8586641849688	15.0592705045273	20.4551060241149	22.6041832918523
1536.08013026779	11.794940636515	14.9871299481418	20.1701416768467	21.763565397819
1536.33596689876	11.7119000811922	14.9146218194108	19.9374172773499	20.9805929413846
1536.59188876394	11.636238749602	14.8522839459318	19.8214655026472	20.2673821098954
1536.84789590592	11.5724706298857	14.8008583154047	19.5987738144461	19.5150617527631
1537.10398836735	11.5300374785189	14.7505256075108	19.3406435274582	18.8483597074215
1537.36016619087	11.504971986681	14.6978755930774	19.2297986331985	18.3226656306951
1537.61642941917	11.4893702516461	14.6429321842223	19.1556037752633	17.8218091761121
1537.87277809497	11.4734981696387	14.6031554408585	19.0362773167633	17.20322093728
1538.12921226101	11.4462002001191	14.5674355547095	18.9669808239236	16.7649680411569
1538.38573196007	11.4181427414591	14.5578710544748	19.0755776074867	16.5282442779385
1538.64233723495	11.4145828297017	14.550718236842	18.9719339983207	16.0942606701108
1538.89902812848	11.4527308574427	14.5453689488425	18.9116933211987	15.6532345207446
1539.1558046835	11.499564009436	14.5563902780238	18.9289518865229	15.3219810128588
1539.41266694293	11.5357130458675	14.5832191439446	18.9710020679361	15.1569621068062
1539.66961494965	11.5835495297945	14.6288167366829	19.0922268080123	15.0739131616061
1539.92664874663	11.6508784965835	14.7070398872277	19.174125834229	14.9498662169908
1540.18376837684	11.7045006036662	14.7867391120636	19.2370920495685	14.8534734265108
1540.44097388327	11.7592756830417	14.8625729616543	19.3105050749251	14.8433818995631
1540.69826530895	11.8331365673421	14.933241702275	19.3976739092309	14.8682335516201
1540.95564269696	11.8936402619332	14.9945803379267	19.4663859799532	14.8712649374092
1541.21310609036	11.9449133831812	15.0382581474522	19.549402420279	14.8495111086031
1541.47065553229	12.0294594664061	15.1018512727947	19.570627412192	14.8427525627446
1541.72829106588	12.1062423758853	15.1694761633419	19.6537876167506	14.8851758141354
1541.98601273431	12.1720319818677	15.226907735004	19.7382075497402	14.9499848203692
1542.24382058078	12.2458159732993	15.2937456060957	19.77404718149	14.9240009460316
1542.50171464853	12.3166943360104	15.3735215980459	19.7985879669572	14.9169655969846
1542.75969498081	12.3975152168758	15.4485143938024	19.9500468774604	15.0513421111446
1543.01776162092	12.4811459677221	15.5410768073652	20.0035647518797	15.1244285684861
1543.27591461217	12.557376524069	15.6342743505362	20.0305647462661	15.1990554618338
1543.53415399792	12.6242841746748	15.7117783930573	20.0772714157857	15.2792009605662
1543.79247982154	12.7013150110065	15.7774682241707	20.0676133999835	15.3119530722092
1544.05089212643	12.7722527825636	15.8381093408704	20.1267529961758	15.3868574906262
1544.30939095603	12.8138860327855	15.8820769088251	20.1791956430982	15.4446539491569
1544.56797635381	12.8464549430576	15.921447304517	20.1759837299372	15.4481141892738
1544.82664836326	12.8826556627974	15.953147385501	20.16495745795	15.4325153351692
1545.08540702789	12.9166139180755	15.9760327116848	20.2146034773703	15.4704341295446
1545.34425239127	12.9602844124533	16.0127629487834	20.2272254870561	15.4526580022154
1545.60318449697	13.0178324563717	16.0432438056834	20.2205769806221	15.3860368583465
1545.86220338861	13.0807938356329	16.0737113181694	20.3058177385255	15.3790462260554
1546.12130910981	13.1225899087372	16.1116365317909	20.3445278500004	15.3748404068431
1546.38050170426	13.1503936817882	16.1593098928288	20.3477779415407	15.3696424713415
1546.63978121564	13.1656810581671	16.2067169080795	20.3201815458716	15.3487978428923
1546.89914768769	13.1996768470373	16.2487893605725	20.2974763717886	15.3629502422892
1547.15860116417	13.2417502765059	16.2752191454617	20.3090473903112	15.40951587408
1547.41814168884	13.2744531106489	16.2878170418205	20.3257570660926	15.4100521031144
1547.67776930555	13.3025721629461	16.2988877213214	20.325012345501	15.4081238136185
1547.93748405811	13.3160993277124	16.3170982611049	20.3338051955745	15.3851016012
1548.19728599042	13.3137408523074	16.3180245214163	20.329988312531	15.3540017812615
1548.45717514638	13.3178965007531	16.3189179781321	20.3318010674807	15.3489940499692
1548.71715156991	13.3461546509852	16.3191292048362	20.2979716298629	15.3098554093046
1548.97721530498	13.3740131923751	16.3143817116612	20.2928989294423	15.2900985100738
1549.23736639559	13.4056076900913	16.3320612407603	20.3593135873089	15.3207304573518
1549.49760488574	13.4249405599606	16.3675912484032	20.3773407701773	15.3497864825231
1549.75793081951	13.4606332397613	16.4124687523217	20.3117051134296	15.3289919369169
1550.01834424095	13.4919610124557	16.4501721306909	20.30085599538	15.3622485740186
1550.2788451942	13.5232342939193	16.4815217462109	20.3585008431171	15.5091581832677
1550.53943372337	13.536408110276	16.5048957390919	20.3320726416467	15.6055001482523
1550.80010987266	13.5511516661521	16.5265837490487	20.2275035984141	15.6066932158462
1551.06087368625	13.5784251724734	16.5366756172269	20.2109701809842	15.6367986920637
1551.32172520837	13.6100231082998	16.5425059010789	20.2611485836704	15.7284563989231
1551.58266448329	13.6305791599483	16.5500720765994	20.2434453158945	15.8018638377046
1551.84369155528	13.6615971289532	16.5577242992427	20.1608356083589	15.8075190751077
1552.10480646868	13.6801142804756	16.5651409497497	20.1884716333154	15.8756179993354
1552.36600926783	13.6952896598296	16.5804987467681	20.2494749211618	15.9973752512738
1552.6272999971	13.7264164933639	16.6121000210719	20.1853014016133	16.04451668384
1552.88867870091	13.7591528219121	16.6448825980449	20.1274959276461	16.1110280978056
1553.15014542369	13.7911402423592	16.6858147945652	20.1665762667709	16.2336203327877
1553.41170020991	13.8309867134797	16.7296522952795	20.2118034874247	16.3887147583385
1553.67334310407	13.8750173574551	16.7602386672917	20.1790201055717	16.5039539917292
1553.93507415069	13.9001535369215	16.7872603939128	20.1646879647499	16.6380171680185
1554.19689339434	13.8982366757901	16.821576227029	20.1941196624035	16.7878911947261
1554.4588008796	13.8983715593391	16.8479953146057	20.188071811734	16.8924005881785
1554.72079665109	13.9360152883707	16.8433406121291	20.2134745495987	17.0088188312492
1554.98288075346	13.9875889957887	16.8334409143365	20.1715172203496	17.0950487979091
1555.24505323139	14.0179013285246	16.8429228272889	20.1665438042813	17.1990692038892
1555.50731412958	14.0432308494722	16.8831284826122	20.176518946955	17.3164789743877
1555.76966349278	14.0549971636529	16.9163274662682	20.174350956904	17.3972346883323
1556.03210136574	14.0638405859901	16.9312844353217	20.1510208167131	17.4856334712246
1556.29462779328	14.1048882341561	16.9547674530062	20.1752638851953	17.6253195352001
1556.55724282021	14.132542377837	16.9844869072477	20.14439857504	17.7133991052923
1556.81994649141	14.152450083077	17.0259027411176	20.1056173397279	17.7740203056923
1557.08273885175	14.1698151434314	17.0619279984432	20.1209039590439	17.8504944962551
1557.34561994616	14.1664711165935	17.0705858435615	20.0939180454553	17.9283287956985
1557.60858981959	14.1621265760269	17.0494545305043	20.0471732290297	17.9715747897662
1557.87164851702	14.1611656786403	17.0105223889906	19.9631356997199	17.9605188385723
1558.13479608346	14.1525791587481	16.9666370332871	19.9349328541812	17.9333547582031
1558.39803256396	14.1264083055793	16.9307905573192	19.9012000257899	17.8732392070708
1558.66135800357	14.0937597829003	16.9023372012289	19.8189703452944	17.7415623918892
1558.92477244742	14.0688668323243	16.8657833911489	19.7653580025523	17.6620276733477
1559.18827594062	14.0634251093534	16.8289350187506	19.7492244630303	17.6048019789066
1559.45186852835	14.0468079448855	16.7974911015387	19.6461691140553	17.3999866962585
1559.71555025579	14.0119588675192	16.7729055345052	19.5564957499864	17.1731158999385
1559.97932116817	13.993509316108	16.754969960216	19.5101528593508	17.0243840974031
1560.24318131075	13.9595284253383	16.707551669542	19.4114011690368	16.8082893910646
1560.50713072881	13.9051753460105	16.6502900490695	19.2560940813651	16.5286612748985
1560.77116946767	13.8488538250858	16.5987993117269	19.1723977659417	16.2601424783508
1561.03529757268	13.769375065361	16.5241720605715	19.042624119389	15.9355330251938
1561.29951508921	13.6846129588359	16.4308106357969	18.929739407046	15.55120023408
1561.56382206267	13.6081082775222	16.3288259767835	18.8032737183289	15.0951466439997
1561.8282185385	13.5028495832546	16.18855716995	18.635501982879	14.5723946912123
1562.09270456218	13.3833631954911	16.0524709527645	18.4481439997803	14.0560886526277
1562.35728017919	13.2819953560454	15.9524741806542	18.2774434841854	13.5157548651938
1562.62194543508	13.1986268828203	15.830578588217	18.0804136817488	12.9654134698338
1562.8867003754	13.1287609741139	15.7270707047607	17.89932624933	12.455531953489
1563.15154504576	13.0459188921064	15.6389238117006	17.7457310597515	11.9981018597781
1563.41647949177	12.9336203269382	15.5542581397555	17.6256024709749	11.5649881746461
1563.68150375908	12.8449339012275	15.4576549923069	17.5139590250875	11.1531788373662
1563.9466178934	12.7879027884549	15.3543589729245	17.3267818103191	10.7382654527124
1564.21182194042	12.6877377114786	15.2417369453379	17.0549929835418	10.1843919800123
1564.47711594591	12.5926724497118	15.1228730932735	17.0197161762242	9.85523284276923
1564.74249995563	12.4641615561991	14.9952739513483	17.1274218250024	9.81837314276923
1565.00797401541	12.3508277832008	14.8924826949869	17.0365353111812	9.78151344276923
1572.71309801848	9.21456983923758	25.4521781490146	11.3850364953425	10.4045849758092
1572.9812837802	9.2126744867773	25.3761589215572	11.4489844964305	10.4241598509969
1573.24956102189	9.33087552570293	25.2662120427979	11.4661649850258	10.3925669515446
1573.51792979036	9.42701644917052	25.1329181689224	11.6033518836337	10.4748154378646
1573.78639013246	9.49156982045718	25.0222918720912	11.6922946273814	10.4917955608246
1574.05494209506	9.56078123702529	24.8960419861546	11.7667524309622	10.4727831284554
1574.32358572507	9.64435663462666	24.7855874539351	11.7839086342931	10.4538271363938
1574.59232106945	9.71673951012795	24.6289030364749	11.8147331588735	10.4188718934523
1574.86114817515	9.77172318686916	24.4827552270038	11.8740387292215	10.3951063723903
1575.1300670892	9.82678558682234	24.3603870743742	11.9310430818638	10.3805063159262
1575.39907785862	9.89217169316668	24.227390350387	11.9979380427543	10.3634397926154
1575.6681805305	9.97919048258739	24.1180164383258	12.0636749711716	10.3618782338462
1575.93737515192	10.0689922178922	24.0250432144933	12.1170115500222	10.3907164695815
1576.20666177003	10.1552436762218	23.9444132263906	12.1817662439873	10.4523378093846
1576.476040432	10.253378226575	23.8706232056893	12.2386304332653	10.5169462732862
1576.74551118502	10.3345846535311	23.8146585498279	12.2828625473134	10.5772006037415
1577.01507407633	10.4218170892512	23.7745691045332	12.3901482387743	10.7171146007815
1577.2847291532	10.494524307134	23.7056422041586	12.4338848160167	10.8304398879692
1577.55447646291	10.5660970916006	23.6255428606485	12.4040156374146	10.8558213613538
1577.82431605279	10.6401665316489	23.5214316298918	12.4498753376615	10.9061301262277
1578.09424797022	10.7036537651302	23.4700248140314	12.4799408807238	10.9413915013662
1578.36427226258	10.7533906418436	23.3684898639865	12.4937464909189	10.9603648405711
1578.6343889773	10.7833689767085	23.2950716007305	12.562502303103	10.9840158302585
1578.90459816183	10.8137285981546	23.2129811989497	12.5956469218268	10.9867189667754
1579.17489986368	10.8475009833227	23.1368757647538	12.581279050823	10.9486974596431
1579.44529413035	10.8999082606364	23.0575186544139	12.6027459952551	10.9253380455569
1579.71578100942	10.9674521756952	22.9743643816906	12.6406659534796	10.9206170277785
1579.98636054847	11.0123524231777	22.915145727867	12.6828301091905	10.9160977895508
1580.25703279511	11.0273200744625	22.8739272750683	12.7442334948821	10.9289805125415
1580.52779779701	11.0483854651308	22.843326249648	12.7620237874042	10.9556855164123
1580.79865560185	11.0938415783577	22.7814913396208	12.8006112084142	10.9898066781538
1581.06960625735	11.140967597642	22.6919870761794	12.8411613918455	11.0109876854154
1581.34064981127	11.1790099363858	22.632908962473	12.8768205153707	11.0509122866338
1581.61178631138	11.217902569269	22.5618551132632	12.9215404446187	11.0923305736738
1581.88301580551	11.2532573592566	22.5058117989908	12.9596442603192	11.1292392258092
1582.1543383415	11.2887580437121	22.472903851671	12.9862956113059	11.1587471392308
1582.42575396725	11.3467248161718	22.4215869489221	13.0212699733257	11.2084797051138
1582.69726273066	11.4210624885424	22.390607561828	13.1087409957488	11.2788078292965
1582.96886467969	11.4837164161999	22.3683616813508	13.2017239270712	11.35283926
1583.24055986231	11.5428064991281	22.3621722685248	13.2210475127476	11.4422160053785
1583.51234832655	11.6053413407751	22.3729739769034	13.2197392823511	11.5562687659569
1583.78423012045	11.6849845721734	22.3803941081089	13.2848605131223	11.6949268351569
1584.05620529209	11.7434171588634	22.3789756775854	13.3610739340066	11.7830450726585
1584.32827388958	11.7872616525927	22.3685061720376	13.3979798763195	11.8501177027938
1584.60043596108	11.8596147513253	22.345664960948	13.4047263961958	11.93357513048
1584.87269155476	11.9240763407048	22.316438238224	13.387816577154	11.9926533295877
1585.14504071884	11.967365864198	22.2971484388741	13.3870270865088	12.0327382953723
1585.41748350157	12.0077333417554	22.2754387643111	13.4412161803163	12.0902614736062
1585.69001995121	12.04961961492	22.247459745521	13.5209308017535	12.1550964121292
1585.96265011609	12.1017470347629	22.2359389829422	13.5264425484098	12.1606162515754
1586.23537404456	12.1404102633953	22.2186021778939	13.5335313746918	12.1832311448554
1586.50819178498	12.182454088398	22.2015993069839	13.5692922667233	12.2578715807938
1586.78110338578	12.2300532285387	22.1999336985461	13.5911048661707	12.3027924309538
1587.0541088954	12.2828446485985	22.1945500859614	13.6667901719419	12.3580532717785
1587.32720836232	12.3044167814155	22.196662557321	13.7070111817371	12.40633221904
1587.60040183505	12.3283432124593	22.1754565296084	13.7117528313377	12.4299563622056
1587.87368936214	12.3572521387971	22.1678117278254	13.7439157961554	12.4626098576923
1588.14707099217	12.4002847380353	22.1425702581198	13.7695748490395	12.5014403619262
1588.42054677375	12.450599646636	22.1144103625297	13.7598116489912	12.5469388311815
1588.69411675553	12.4583359594324	22.086495613708	13.7545627637232	12.56350989664
1588.96778098618	12.4734488716701	22.0456287373981	13.7872143403235	12.5849149925969
1589.24153951443	12.5243876341672	22.014207932869	13.8664294520861	12.6469003288738
1589.51539238901	12.5564969364638	21.9914574364318	13.8913036674863	12.6516236985354
1589.78933965871	12.5799383571631	21.9778733305492	13.8849699681921	12.62454819384
1590.06338137235	12.6072691699991	21.9818045699403	13.9578710815433	12.6927588776246
1590.33751757876	12.6548896929874	21.990871711204	13.9635686071178	12.7557460961292
1590.61174832684	12.7191120275649	21.9948255059702	13.9631830638945	12.7754561369046
1590.8860736655	12.7708385214538	21.992970697691	14.0347440523229	12.8479760062769
1591.16049364369	12.8090208253553	21.9924654175741	14.0863914155389	12.9283809436
1591.43500831039	12.8343693207606	21.9876465699677	14.1353697623547	12.9918431856
1591.70961771461	12.854208620686	21.9921469673112	14.1677013358733	13.0389804986708
1591.98432190542	12.8815674654799	21.9645682090203	14.1830758866509	13.0568744712123
1592.25912093188	12.9129398710759	21.9276871739388	14.1819772869026	13.0421376660677
1592.53401484313	12.9553256136087	21.8957471780155	14.1913416924227	13.0711913433292
1592.80900368831	13.016400962993	21.8869333111083	14.1968538877152	13.1246912038215
1593.08408751661	13.0410399254151	21.8779385206468	14.1923172709204	13.1088772711077
1593.35926637725	13.0417297202943	21.8602137633695	14.2745632461723	13.1177360153723
1593.63454031949	13.0588318352162	21.852516592292	14.307725802116	13.1459789970708
1593.90990939261	13.0981720412544	21.8537203980601	14.2779287263156	13.14361140512
1594.18537364593	13.1549341489539	21.8473187744588	14.2846591584782	13.1289954809723
1594.46093312882	13.1760340244919	21.8249679162349	14.3443804327663	13.1408835717333
1594.73658789066	13.1837336035087	21.8104868493919	14.4114335707119	13.2133215287077
1595.01233798087	13.1846166008129	21.7771113777265	14.4277942078461	13.2443519332062
1595.28818344892	13.1924131134768	21.7508514900548	14.4322095907021	13.23064471056
1595.5641243443	13.1992198821883	21.7203411121239	14.4321047167987	13.2180898596985
1595.84016071654	13.2113903073697	21.6751499855136	14.4138145417235	13.1597768135077
1596.11629261519	13.2279399443048	21.6291414446723	14.4171477117022	13.0939378601723
1596.39252008986	13.2309039701999	21.5877895218365	14.4497314535917	13.0576169238646
1596.66884319018	13.2369091898248	21.5503144689906	14.4643035198941	13.0167231884923
1596.94526196581	13.2529730203591	21.5322778197359	14.4636841157943	12.9790197279385
1597.22177646644	13.2733128148688	21.5140060315281	14.5112374544405	12.9681566331385
1597.49838674182	13.2699918855259	21.4930625856796	14.552758502169	12.9732476510154
1597.7750928417	13.2617712592728	21.4835025282924	14.5732687997591	12.9673156994031
1598.0518948159	13.2871653353142	21.4673843769955	14.6061243251057	12.9539595889846
1598.32879271425	13.3047395527142	21.4333318828158	14.636471393183	12.9684181912
1598.60578658662	13.3015477652722	21.3781017100325	14.6157502905538	12.9085853613723
1598.88287648292	13.2871045469049	21.3247478623655	14.5583963928607	12.8248504003261
1599.16006245309	13.27047641339	21.2839556172288	14.5317896038811	12.7836954391015
1599.4373445471	13.2570344425629	21.2383803380415	14.5294601046295	12.6904451353169
1599.71472281497	13.250471422215	21.1955273135803	14.5565101245829	12.6174735029723
1599.99219730674	13.2594602200291	21.131726903278	14.5642202238008	12.6101511011631
1600.26976807248	13.2300540190778	21.0918012227577	14.5087771541912	12.6274054571631


==> RGain_sterlite.txt <==
frequency	gain
0	0
0.1	0.00396849304751194
0.2	0.00793698609502389
0.3	0.0119054791425358
0.4	0.0158739721900478
0.5	0.0198424652375597
0.6	0.0238109582850717
0.7	0.0277794513325836
0.8	0.0317479443800955
0.9	0.0357164374276075
1	0.0396849304751194
1.1	0.0436534235226314
1.2	0.0476219165701433
1.3	0.0515904096176553
1.4	0.0555589026651672
1.5	0.0595273957126792
1.6	0.0651045612606761
1.7	0.0687788602916934
1.8	0.0729823767683667
1.9	0.0768346540455597
2	0.0802068088724305
2.1	0.0835405404819499
2.2	0.0865326151498344
2.3	0.0893702434605415
2.4	0.0921883529924833
2.5	0.0940862864105678
2.6	0.0964005893784102
2.7	0.0988830217201295
2.8	0.10130013372103
2.9	0.104
3	0.105
3.1	0.107307803128887
3.2	0.109
3.3	0.111
3.4	0.111
3.5	0.111
3.6	0.112133357138749
3.7	0.114
3.8	0.114914972917898
3.9	0.115316848303556
4	0.115273900787669
4.1	0.116
4.2	0.117
4.3	0.117
4.4	0.118
4.5	0.119
4.6	0.119337340675682
4.7	0.120798601592579
4.8	0.121
4.9	0.122
5	0.123
5.1	0.124718528515434
5.2	0.126
5.3	0.127
5.4	0.128
5.5	0.129
5.6	0.131
5.7	0.132
5.8	0.133368364259558
5.9	0.135
6	0.137
6.1	0.139
6.2	0.141
6.3	0.143
6.4	0.144793042405013
6.5	0.147
6.6	0.149
6.7	0.151608767944302
6.8	0.154
6.9	0.156
7	0.159
7.1	0.162
7.2	0.163
7.3	0.165448541423374
7.4	0.169
7.5	0.171790532985006
7.6	0.175
7.7	0.178
7.8	0.181862044173462
7.9	0.185568209873854
8	0.189
8.1	0.193
8.2	0.196733804103483
8.3	0.20047142200435
8.4	0.204216925466946
8.5	0.208970331358946
8.6	0.212731676010623
8.7	0.216500943903687
8.8	0.220278147887557
8.9	0.224063300784529
9	0.228856434421945
9.1	0.232657550078846
9.2	0.237
9.3	0.241
9.4	0.245108868106173
9.5	0.249
9.6	0.253783213273299
9.7	0.258
9.8	0.262489772688859
9.9	0.267
10	0.272228635133016
10.1	0.277
10.2	0.281999903702406
10.3	0.286897736539021
10.4	0.292
10.5	0.297717831044642
10.6	0.303
10.7	0.308570585929628
10.8	0.314509242976625
10.9	0.319456103636715
11	0.325411181196996
11.1	0.331
11.2	0.336346036969568
11.3	0.341325841306137
11.4	0.346
11.5	0.351
11.6	0.355314914259765
11.7	0.360327868484453
11.8	0.36434914214447
11.9	0.369
12	0.373
12.1	0.377
12.2	0.381
12.3	0.385
12.4	0.389
12.5	0.393732093487983
12.6	0.397
12.7	0.401
12.8	0.405
12.9	0.408
13	0.411
13.1	0.413
13.2	0.413527833152551
13.3	0.413324531113459
13.4	0.412
13.5	0.409003666007744
13.6	0.406
13.7	0.402
13.8	0.397458119452202
13.9	0.393
14	0.39
14.1	0.387
14.2	0.387
14.3	0.389
14.4	0.393
14.5	0.395
14.6	0.394624082481997
14.7	0.388355791781275
14.8	0.376157581107558
14.9	0.35837911609163
15	0.336495616950613
15.1	0.310585867757473
15.2	0.28453304357517
15.3	0.258687291451597
15.4	0.234465619559629
15.5	0.212683115142949
15.6	0.194094175077567
15.7	0.178381946609973
15.8	0.166651986939823
15.9	0.156452132597389
16	0.14713880383341
16.1	0.140677747812346
16.2	0.13427718822859
16.3	0.128867702024324
16.4	0.124
16.5	0.12
16.6	0.117
16.7	0.114
16.8	0.112685778792114
16.9	0.112
17	0.112
17.1	0.112
17.2	0.112
17.3	0.114
17.4	0.116
17.5	0.119
17.6	0.123
17.7	0.127
17.8	0.131
17.9	0.134910444861528
18	0.135
18.1	0.130953331657804
18.2	0.12437140423515
18.3	0.116780271205381
18.4	0.107359798375786
18.5	0.0981562150688802
18.6	0.0904708344257092
18.7	0.0837616040628593
18.8	0.0769485919923671
18.9	0.0730038972476175
19	0.0682531417367025
19.1	0.0649869638576154
19.2	0.0620914767051407
19.3	0.0605792152003879
19.4	0.0580329738559817
19.5	0.0568923834868729
19.6	0.0551249526894449
19.7	0.0537055418936301
19.8	0.0543592907164473
19.9	0.0530777055637272
20	0.0520444181996938
20.1	0.0510816708108122
20.2	0.0501
20.3	0.0501993699206274
20.4	0.0488628850886703
20.5	0.0492764649805156
20.6	0.0480417532255236
20.7	0.0469574799495729
20.8	0.0471156734318973
20.9	0.0470626193151529
21	0.0460278753045653
21.1	0.045
21.2	0.0452558095349605
21.3	0.0441683255190296
21.4	0.044179871899155
21.5	0.043109552966179
21.6	0.0427999014741463
21.7	0.0428739724500316
21.8	0.0421326531085976
21.9	0.0420459989185179
22	0.0419
22.1	0.0418334059496404
22.2	0.0416257275985727
22.3	0.0417
22.4	0.0414249273606551
22.5	0.0413575848092383
22.6	0.0420421989220388
22.7	0.0426180162755574
22.8	0.0439224148949999
22.9	0.0458932024692005
23	0.0485743591112189
23.1	0.0528951036436484
23.2	0.0569597269708122
23.3	0.0622100258588374
23.4	0.0665906684500239
23.5	0.070227157528732
23.6	0.0733
23.7	0.0751259295829994
23.8	0.0752381436128848
23.9	0.0766027361599829
24	0.0761343953612392
24.1	0.075638290453027
24.2	0.0748057593989236
24.3	0.0737144044687446
24.4	0.0720691693205603
24.5	0.0704959375618012
24.6	0.0684552464423642
24.7	0.0663
24.8	0.0636838578440331
24.9	0.0610208675887685
25	0.0589719623877455
25.1	0.0549734881223003
25.2	0.0515519448096074
25.3	0.0474950105707853
25.4	0.042455686483644
25.5	0.038
25.6	0.0338026001423314
25.7	0.0296559908691666
25.8	0.0260180515915611
25.9	0.0228263830943163
26	0.0200262407557636


==> Spectrum_Fibre_In_Out.txt <==
wavelength	power_in	power_out
1470	-43.9694752785996	-35.4685008785996
1470.14	-43.7882904904043	-35.4038216904043
1470.28	-43.6169868809776	-35.3842418809776
1470.42	-43.4536390503045	-35.3301011503045
1470.56	-43.2632170983699	-35.2628891983699
1470.7	-43.121158425159	-35.220170825159
1470.84	-42.9474186306566	-35.1748071306566
1470.98	-42.7816351148478	-35.1137414148478
1471.12	-42.5884936777177	-35.0574097777177
1471.26	-42.4060105192513	-34.9846343192513
1471.4	-42.2372486394335	-34.9445826394335
1471.54	-42.0882586382495	-34.9155048382495
1471.68	-41.9534452156843	-34.8805660156843
1471.82	-41.8247751717228	-34.8534583717228
1471.96	-41.7071989063502	-34.8536752063503
1472.1	-41.5657687195516	-34.8319459195516
1472.24	-41.3949329113119	-34.7984557113119
1472.38	-41.2679440816162	-34.7552505816162
1472.52	-41.1237273304496	-34.7121172304496
1472.66	-40.9560913577972	-34.6536037577972
1472.8	-40.777824763644	-34.564697063644
1472.94	-40.5708893479751	-34.4638732479751
1473.08	-40.3658474107756	-34.3627678107756
1473.22	-40.1573255520305	-34.2422013520305
1473.36	-39.9593189717251	-34.1436963717251
1473.5	-39.7420820698443	-34.0366284698443
1473.64	-39.5281237463732	-33.9212827463732
1473.78	-39.313676401297	-33.808337301297
1473.92	-39.1000297346008	-33.6852971346008
1474.06	-38.8964003462696	-33.5705115462696
1474.2	-38.7268041362887	-33.4727085362886
1474.34	-38.562085304643	-33.377721904643
1474.48	-38.4052501513178	-33.2871625513178
1474.62	-38.2475746762981	-33.2086235762981
1474.76	-38.0820289795691	-33.1224875795691
1474.9	-37.922392061116	-33.037265561116
1475.04	-37.7745306209238	-32.9640769209238
1475.18	-37.6296653589778	-32.8867315589778
1475.32	-37.475741675263	-32.799970775263
1475.46	-37.3273222697646	-32.7132490697646
1475.6	-37.1571837424678	-32.6000556424678
1475.74	-36.9741128933578	-32.4678486933578
1475.88	-36.7971946224196	-32.3350563224196
1476.02	-36.6202030296385	-32.2030878296385
1476.16	-36.4375810149997	-32.0679503149997
1476.3	-36.2253372784883	-31.9023099784883
1476.44	-35.9756352200895	-31.7245815200895
1476.58	-35.7438640397885	-31.5484661397885
1476.72	-35.5455406375704	-31.3922575375705
1476.86	-35.3538182134206	-31.2387898134206
1477	-35.1798216673242	-31.0881476673242
1477.14	-35.0170974992663	-30.9514238992663
1477.28	-34.8697902092322	-30.8328365092322
1477.42	-34.7399669972071	-30.7334384972071
1477.56	-34.5974350631763	-30.6221240631763
1477.7	-34.4652399071249	-30.5154094071249
1477.84	-34.3408741290381	-30.4182586290381
1477.98	-34.2234748289013	-30.3127440289013
1478.12	-34.0971001066996	-30.1990442066996
1478.26	-33.9570867624182	-30.0734569624182
1478.4	-33.8098129960425	-29.9394096960425
1478.54	-33.6836726075576	-29.8159965075576
1478.68	-33.5439582969489	-29.6881350969489
1478.82	-33.4019964642015	-29.5487743642014
1478.96	-33.2402524093007	-29.3995997093007
1479.1	-33.0810728322317	-29.2429577322317
1479.24	-32.91923203298	-29.08378923298
1479.38	-32.7620296115306	-28.9181037115306
1479.52	-32.618910767869	-28.760590767869
1479.66	-32.4761860019803	-28.6130703019803
1479.8	-32.3231630138499	-28.4514903138499
1479.94	-32.173736303463	-28.297935803463
1480.08	-32.0355264708049	-28.1535684708049
1480.22	-31.908465015861	-28.020705915861
1480.36	-31.8021480386165	-27.9035347386165
1480.5	-31.7060694390568	-27.7830656390568
1480.64	-31.6067793171671	-27.6586065171671
1480.78	-31.4891437729327	-27.5253659729327
1480.92	-31.3751762063391	-27.3875321063391
1481.06	-31.2816721173714	-27.2731469173714
1481.2	-31.1822380060151	-27.155899706015
1481.34	-31.1077949722553	-27.0470376722553
1481.48	-31.0230660160776	-26.9317050160776
1481.62	-30.9241127374672	-26.8016816374672
1481.76	-30.8181009364095	-26.6674055364095
1481.9	-30.7081009128898	-26.5291261128898
1482.04	-30.6042697668934	-26.3882930668934
1482.18	-30.4855276984057	-26.2305208984058
1482.32	-30.3559460074122	-26.0535668074122
1482.46	-30.215581993898	-25.869700493898
1482.6	-30.0718670578487	-25.6764778578487
1482.74	-29.9252367992495	-25.4941866992495
1482.88	-29.7915127180859	-25.3155972180859
1483.02	-29.6679519143432	-25.1440119143432
1483.16	-29.5479384880068	-24.9760079880068
1483.3	-29.4495072390621	-24.8182119390621
1483.44	-29.3553598674945	-24.6516748674945
1483.58	-29.2815598732894	-24.5103671732894
1483.72	-29.2258965564322	-24.3982550564322
1483.86	-29.1803362169082	-24.3021006169082
1484	-29.137891354703	-24.207169154703
1484.14	-29.0642808698018	-24.0791308698018
1484.28	-28.9597477621902	-23.9298715621902
1484.42	-28.8394625318536	-23.7657264318536
1484.56	-28.7126492787773	-23.5866151787773
1484.7	-28.5905875029468	-23.4064881029468
1484.84	-28.4860612043475	-23.2270999043475
1484.98	-28.3853218829649	-23.0469271829649
1485.12	-28.2794955387844	-22.8632778387844
1485.26	-28.1790748717915	-22.6873559717915
1485.4	-28.0766846819716	-22.5048891819716
1485.54	-27.9902267693101	-22.3269646693101
1485.68	-27.8864169337925	-22.1683579337925
1485.82	-27.7810708754044	-21.9886452754044
1485.96	-27.6769284941311	-21.835019994131
1486.1	-27.613013689958	-21.725056389958
1486.24	-27.5656446628708	-21.6529312628708
1486.38	-27.5218826128548	-21.5799362128548
1486.52	-27.4846951398956	-21.5049836398956
1486.66	-27.4593536439786	-21.4657973439786
1486.8	-27.4381942250894	-21.4100204250894
1486.94	-27.3989093832133	-21.3316003832133
1487.08	-27.400919418336	-21.265836518336
1487.22	-27.4306796304429	-21.2379587304429
1487.36	-27.4542855195195	-21.2162854195195
1487.5	-27.4746939855514	-21.2038480855514
1487.64	-27.531000928524	-21.217200928524
1487.78	-27.5689403484229	-21.2203790484229
1487.92	-27.5714167452336	-21.2225427452336
1488.06	-27.5295648189416	-21.1947286189416
1488.2	-27.4925531695325	-21.1694819695324
1488.34	-27.4611069969917	-21.1405423969917
1488.48	-27.3944409013049	-21.0781044013049
1488.62	-27.3050939824575	-21.0078319824575
1488.76	-27.2294072404352	-20.9323714404352
1488.9	-27.1828257752234	-20.8919541752234
1489.04	-27.1688875868078	-20.8875364868078
1489.18	-27.1239764751739	-20.8632057751739
1489.32	-23.0078775403072	-16.8770406403072
1489.46	-15.8510792821933	-9.94736818219328
1489.6	-12.7205960008178	-6.8425751008178
1489.74	-11.0183632961663	-5.15728379616628
1489.88	-9.78820456822431	-3.95655216822431
1490.02	-8.78441871697747	-2.95428981697747
1490.16	-8.00615554241136	-2.19774384241136
1490.3	-7.74604844451156	-1.96934034451156
1490.44	-7.70384392326366	-1.95956752326366
1490.58	-7.65813417865328	-1.94475657865328
1490.72	-7.61174351066601	-1.92824761066601
1490.86	-7.56219481928747	-1.90754591928746
1491	-7.50614190450325	-1.88323380450326
1491.14	-7.45264506629899	-1.859114666299
1491.28	-7.38814800466031	-1.82433720466031
1491.42	-7.34714951957282	-1.80778891957282
1491.56	-7.29123981102217	-1.77251241102217
1491.7	-7.24954457899397	-1.75635227899397
1491.84	-7.22702872347387	-1.75742412347387
1491.98	-7.18274194444751	-1.7361302444475
1492.12	-7.15040874190052	-1.71921214190053
1492.26	-7.11643161581858	-1.69511351581858
1492.4	-7.11453836618732	-1.70674216618731
1492.54	-7.1139028929924	-1.7139028929924
1492.68	-7.09441249621948	-1.70532519621948
1492.82	-7.06706017585423	-1.69380427585423
1492.96	-7.02614963188233	-1.66278073188233
1493.1	-6.99805436428943	-1.63736716428943
1493.24	-6.97290377306123	-1.61527857306123
1493.38	-6.94975625818339	-1.59475275818339
1493.52	-6.90558441964161	-1.55068291964161
1493.66	-6.86005295742158	-1.50298005742158
1493.8	-6.81867037150899	-1.45556497150899
1493.94	-6.77726386188953	-1.40741646188953
1494.08	-6.73019122854891	-1.34852222854891
1494.22	-6.67692377147283	-1.28389097147283
1494.36	-6.63989469064701	-1.23929499064701
1494.5	-6.60104168605715	-1.19187408605715
1494.64	-6.55383145768898	-1.12992995768898
1494.78	-6.50546260552822	-1.06152610552822
1494.92	-6.47384562956059	-1.01473882956058
1495.06	-6.45372352977181	-0.972472029771809
1495.2	-6.42584130614763	-0.920994106147631
1495.34	-6.41424945867379	-0.880600458673786
1495.48	-6.41932678733602	-0.857388187336013
1495.62	-6.42161119212006	-0.826684692120061
1495.76	-6.39999077301168	-0.771565673011682
1495.9	-6.37602512999662	-0.716731529996618
1496.04	-6.35844946306064	-0.668222563060641
1496.18	-6.3401774721895	-0.611287572189503
1496.32	-6.31007345736898	-0.552727657368976
1496.46	-6.27860581858482	-0.490984118584824
1496.6	-6.23666505582282	-0.426256255822822
1496.74	-6.17917876906875	-0.345683369068751
1496.88	-6.14083785830839	-0.279019458308393
1497.02	-6.09148692352753	-0.199285623527529
1497.16	-6.03767326471195	-0.115751264711949
1497.3	-5.99902468184745	-0.0485065818474495
1497.44	-5.97597987491983	0.0146438250801748
1497.58	-5.95683304391488	0.0712648560851208
1497.72	-5.91472058881842	0.148259001181581
1497.86	-5.88416060961625	0.212198020383747
1498	-5.85163570629419	0.278933653705808
1498.14	-5.83065727883805	0.343277981161946
1498.28	-5.82575032723366	0.390457412766337
1498.42	-5.81659945146685	0.433443578533155
1498.56	-5.80792585152343	0.474741728476574
1498.7	-5.77929072738924	0.53226001261076
1498.84	-5.75470917905013	0.590778450949872
1498.98	-5.71833630649193	0.650455863508073
1499.12	-5.69491380970048	0.700007360299516
1499.26	-5.68064168866165	0.755556791338352
1499.4	-5.66717694336127	0.815706806638728
1499.54	-5.64739577378521	0.870932886214789
1499.68	-5.61704457991933	0.937488420080668
1499.82	-5.5891582617495	1.0013155582505
1499.96	-5.54487501926157	1.07764698073843
1500.1	-5.50825615244143	1.14364966755856
1500.24	-5.46650336127496	1.21450527872504
1500.38	-5.43487794574803	1.28598917425197
1500.52	-5.40291450584653	1.35542654415348
1500.66	-5.36191054155634	1.42897861844366
1500.8	-5.32621007286336	1.48737166713664
1500.94	-5.28663932975349	1.55429529024651
1501.08	-5.25404267221263	1.61600479778737
1501.22	-5.21976558022668	1.67988915977332
1501.36	-5.21125935378154	1.72594933621846
1501.5	-5.21341082286315	1.76284148713685
1501.64	-5.2149195374574	1.7951466225426
1501.78	-5.21228866755022	1.82789477244978
1501.92	-5.19970411312753	1.87082715687247
1502.06	-5.19870204417527	1.90218918582473
1502.2	-5.17893751067936	1.95497389932064
1502.34	-5.16316559262574	2.00775855737426
1502.48	-5.14008430000035	2.06703630999964
1502.62	-5.12266087278914	2.11483582721086
1502.76	-5.10214848097805	2.17260694902195
1502.9	-5.06097970455304	2.24705356544697
1503.04	-5.01308020350005	2.32296033649995
1503.18	-4.96263182780505	2.39666171219495
1503.32	-4.94292567745401	2.45705728254599
1503.46	-4.92079323243288	2.52145409756712
1503.6	-4.90337244272765	2.58518336727235
1503.74	-4.87577114832428	2.65074469167572
1503.88	-4.84948620920877	2.72118446079124
1504.02	-4.83310273536708	2.77850585463292
1504.16	-4.80687024678521	2.8420152932148
1504.3	-4.79585161344914	2.89359093655086
1504.44	-4.78921747534488	2.94541902465512
1504.58	-4.79685209245842	2.99449685754158
1504.72	-4.79618725477577	3.05164465522423
1504.86	-4.79391783228292	3.10464723771707
1505	-4.7986705749659	3.1496888150341
1505.14	-4.79512744281071	3.20068921718928
1505.28	-4.79403247580338	3.24721188419662
1505.42	-4.78541207392993	3.31080247607007
1505.56	-4.78782439717638	3.36927314282362
1505.7	-4.78333459552876	3.43874581447124
1505.84	-4.7685658489731	3.5132962710269
1505.98	-4.74932652749546	3.59225368250454
1506.12	-4.72774224108186	3.68375754891814
1506.26	-4.71534076971835	3.77279295028166
1506.4	-4.69803655339098	3.86312721660902
1506.54	-4.6887376620858	3.9421980579142
1506.68	-4.67837095578888	4.02062318421112
1506.82	-4.66873668448627	4.09410477551372
1506.96	-4.65104177816405	4.16985537183596
1507.1	-4.63799024680827	4.24414629319173
1507.24	-4.633275140405	4.306808479595
1507.38	-4.63093759894034	4.37261900105966
1507.52	-4.64316651240035	4.42881165759965
1507.66	-4.65045645077113	4.48355991922887
1507.8	-4.66901417403875	4.53085025596124
1507.94	-4.69863901218932	4.57027736781068
1508.08	-4.72764463520893	4.62031798479107
1508.22	-4.74804314308367	4.66685266691633
1508.36	-4.76178874579966	4.71513471420034
1508.5	-4.790354163343	4.736420466657
1508.64	-4.8124534556998	4.7669183243002
1508.78	-4.81599730285618	4.80843742714382
1508.92	-4.79836234479825	4.86720675520175
1509.06	-4.79461507151214	4.90136247848785
1509.2	-4.80677999298399	4.91333019701601
1509.34	-4.8008100591999	4.95156643080009
1509.48	-4.80220876014603	4.98089393985396
1509.62	-4.81424662580852	4.99764301419148
1509.76	-4.84222071617349	4.99610973382651
1509.9	-4.84132885122711	5.01612315877289
1510.04	-4.84242287095551	5.02905161904449
1510.18	-4.85939367534486	5.01289215465514
1510.32	-4.87287640438131	5.00173302561869
1510.46	-4.88883198805103	4.98034600194897
1510.6	-4.91734711634017	4.94318049365983
1510.74	-4.96133017923491	4.88479965076509
1510.88	-4.98288802672143	4.84766379327857
1511.02	-5.01584824878589	4.79558061121411
1511.16	-5.06623160541448	4.72067604458552
1511.3	-5.10138632659339	4.66036961340661
1511.44	-5.1127688723088	4.6221972676912
1511.58	-5.15028485254691	4.55620638745309
1511.72	-5.22378381729391	4.44710991270609
1511.86	-5.244013106536	4.384414213464
1512	-5.25399114025939	4.33358176974061
1512.14	-5.29361223845028	4.24000516154972
1512.28	-5.33807290109489	4.14203174890511
1512.42	-5.34154163817943	4.08549071182057
1512.56	-5.33459744969012	4.03886670030988
1512.7	-5.36504733561318	3.95402633438682
1512.84	-5.37836869593485	3.87697700406515
1512.98	-5.39368203064134	3.79360206935866
1513.12	-5.4210506397189	3.6957802802811
1513.26	-5.45159022315377	3.59550180684623
1513.4	-5.47543708093218	3.50962610906782
1513.54	-5.50763881304038	3.41525277695962
1513.68	-5.55653901946463	3.29697080053537
1513.82	-5.60781480019117	3.17787958980883
1513.96	-5.66027285520627	3.06134613479373
1514.1	-5.69581718449618	2.96761168550382
1514.24	-5.74266648804717	2.85534525195283
1514.38	-5.80160056584551	2.73393255415449
1514.52	-5.85670431787747	2.61324488212253
1514.66	-5.88896084412933	2.51191285587067
1514.8	-5.92916994458737	2.40904722541263
1514.94	-5.98735051923788	2.29357136076212
1515.08	-6.02887426806713	2.19699813193287
1515.22	-6.04776409106142	2.12426069893858
1515.36	-6.06680938820705	2.05066338179295
1515.5	-6.09812395949032	1.96270379050968
1515.64	-6.13208710489753	1.87466126510246
1515.78	-6.15518162441499	1.80143931558501
1515.92	-6.16738691802901	1.74628077197099
1516.06	-6.2047895857259	1.6742392242741
1516.2	-6.25419782749198	1.59523802250802
1516.34	-6.27731254331357	1.53805285668643
1516.48	-6.293619433177	1.490264426823
1516.62	-6.3283960970686	1.4142263729314
1516.76	-6.37032503497471	1.33346057502529
1516.9	-6.40376714688165	1.27478866311835
1517.04	-6.44014793277577	1.21606123722423
1517.18	-6.49813239264342	1.13339541735658
1517.32	-6.56062222647094	1.05846952352906
1517.46	-6.61770213424469	0.983047895755308
1517.6	-6.66962861595102	0.915291484048977
1517.74	-6.7198985715763	0.850892638423704
1517.88	-6.76935310110687	0.787920508893125
1518.02	-6.80774930452913	0.727904995470873
1518.16	-6.83544648182943	0.685521568170576
1518.3	-6.84973923299414	0.660101737005857
1518.44	-6.86215175800966	0.637696411990341
1518.58	-6.88566695686235	0.609740133137642
1518.72	-6.90986582953862	0.586018360461378
1518.86	-6.91621367602484	0.574483983975157
1519	-6.91831299630742	0.561596453692581
1519.14	-6.92712449037274	0.538950159627259
1519.28	-6.93105555820721	0.527183881792786
1519.42	-6.92766519979724	0.522651360202755
1519.56	-6.92689391512924	0.519349664870763
1519.7	-6.93067090418961	0.517647535810394
1519.84	-6.93380546696477	0.51063047303523
1519.98	-6.93159430344115	0.507967026558849
1520.12	-6.93354741360516	0.492045576394835
1520.26	-6.94169889744325	0.478492802556757
1520.4	-6.94729165494182	0.465780585058177
1520.54	-6.96165378608733	0.452876943912667
1520.68	-6.96860939086621	0.438992149133791
1520.82	-6.9697612692649	0.423549370735098
1520.96	-6.96345442126985	0.420238848730146
1521.1	-6.96292244686752	0.40685876313248
1521.24	-6.95806334604434	0.402329673955656
1521.38	-6.93616331878679	0.412505231213207
1521.52	-6.90505166508132	0.432891804918681
1521.66	-6.8708633849144	0.452893265085601
1521.8	-6.83696617827249	0.472179731727504
1521.94	-6.79621074514208	0.491643124857922
1522.08	-6.75450948550963	0.511272064490374
1522.22	-6.71403309936162	0.53346775063838
1522.36	-6.68705388668455	0.547720333315454
1522.5	-6.65278724746489	0.566576252535115
1522.64	-6.60248798168913	0.600923828310867
1522.78	-6.55631348934379	0.624024540656212
1522.92	-6.52739157041534	0.622315289584661
1523.06	-6.4973919248903	0.620464155109703
1523.2	-6.46058525275516	0.629278027244841
1523.34	-6.43329685399645	0.638509326003549
1523.48	-6.41612522860067	0.629940761399331
1523.62	-6.40088497655434	0.616680623445661
1523.76	-6.38219499784398	0.603656382156018
1523.9	-6.34962199245612	0.609927717543876
1524.04	-6.33787416037729	0.593620709622716
1524.18	-6.341162101594	0.569243948405994
1524.32	-6.33014771609282	0.552918383907182
1524.46	-6.29862960386026	0.559676856139735
1524.6	-6.26021126488288	0.563610425117116
1524.74	-6.22393559914723	0.567739260852772
1524.88	-6.18288640663984	0.576450473360155
1525.02	-6.12515298734729	0.606888502652709
1525.16	-6.07383034125612	0.628143688743882
1525.3	-6.02262106835289	0.644271541647104
1525.44	-6.06561906862418	0.573268781375813
1525.58	-6.67573894205656	-0.060755542056556
1525.72	-7.62470368863658	-1.04568778863658
1525.86	-8.91210040835084	-2.27978030835084
1526	-10.8648757011859	-4.19930970118591
1526.14	-14.4952874671284	-7.85080286712838
1526.28	-24.4915758061648	-17.8764460061648
1526.42	-30.8064100182818	-23.9658952182818
1526.56	-30.784503903466	-23.965721603466
1526.7	-30.702200161704	-23.908889561704
1526.84	-30.6312465929823	-23.8605138929823
1526.98	-30.5680953972876	-23.8135440972876
1527.12	-30.5029560746065	-23.7625537746065
1527.26	-30.4529545249256	-23.7215565249256
1527.4	-30.4197866482315	-23.6947442482315
1527.54	-30.3994594445109	-23.6797203445109
1527.68	-30.3696879137503	-23.6648022137503
1527.82	-30.3048134559364	-23.5978354559364
1527.96	-30.0434633710558	-23.3580510710558
1528.1	-29.5996104590952	-22.9350456590952
1528.24	-29.0354482200412	-22.3894528200412
1528.38	-28.6657715538804	-22.0175859538804
1528.52	-28.3842752605995	-21.7352852605995
1528.66	-28.2614996401852	-21.6064192401852
1528.8	-28.416166392624	-21.732688192624
1528.94	-28.8032491179027	-22.0749835179027
1529.08	-29.2430940160079	-22.4565179160079
1529.22	-29.6455992869263	-22.7897911869263
1529.36	-30.0936154306445	-23.1617392306445
1529.5	-30.4691486471492	-23.4665238471492
1529.64	-30.9811486364271	-23.8920207364271
1529.78	-31.6236168984649	-24.4417868984649
1529.92	-32.4302027332492	-25.1200052332492
1530.06	-25.3380712407668	-19.0358051407668
1530.2	-19.3325492210043	-12.1103529210043
1530.34	-16.0732229739485	-8.74053137394846
1530.48	-14.1443987995859	-6.84206019958592
1530.62	-12.6862314979034	-5.47257569790341
1530.76	-11.5860991688876	-4.32186666888762
1530.9	-10.9072966125253	-3.56752581252527
1531.04	-10.5526676288031	-3.17184972880307
1531.18	-10.3550537177077	-2.92145841770774
1531.32	-10.216003279226	-2.73063657922598
1531.46	-10.0873243133445	-2.56300351334455
1531.6	-9.96989652005014	-2.42780052005014
1531.74	-9.85729709932951	-2.30208199932951
1531.88	-9.75359285116938	-2.19831745116938
1532.02	-9.66939687555648	-2.10792057555648
1532.16	-9.60388067247756	-2.03489907247756
1532.3	-9.55747414191937	-1.99369254191938
1532.44	-9.52055588386866	-1.96942968386866
1532.58	-9.47703959831217	-1.94636109831217
1532.72	-9.43354308523666	-1.93828618523666
1532.86	-9.4198062446289	-1.9691048446289
1533	-9.42605607647564	-2.02910057647564
1533.14	-9.41216538076366	-2.07276898076365
1533.28	-9.41478425747971	-2.14272415747971
1533.42	-9.43675300661059	-2.23896450661059
1533.56	-9.45324282814306	-2.33465382814306
1533.7	-9.4690014220639	-2.4332713220639
1533.84	-9.4862663883599	-2.55723188835991
1533.98	-9.50969132701787	-2.69769362701787
1534.12	-9.53460773802457	-2.84555553802456
1534.26	-9.5617946213668	-3.0057819213668
1534.4	-9.58156107703137	-3.17362907703138
1534.54	-9.60224210500509	-3.3411742050051
1534.68	-9.63468750527475	-3.52307410527476
1534.82	-9.66594267782718	-3.71015067782718
1534.96	-9.67989102264917	-3.89723222264917
1535.1	-9.70067623972755	-4.09842663972755
1535.24	-9.73174702904914	-4.30483372904914
1535.38	-9.75629609060077	-4.50785459060077
1535.52	-9.76899172436926	-4.71742382436926
1535.66	-9.79292203034144	-4.93677943034145
1535.8	-9.82326170850416	-5.17980280850416
1535.94	-9.86148845884425	-5.43863405884425
1536.08	-9.91245828134855	-5.70013968134855
1536.22	-9.97559557600391	-5.95617237600391
1536.36	-10.0399996427972	-6.22377334279717
1536.5	-10.1088533817152	-6.5081633817152
1536.64	-10.1558331927449	-6.78528049274485
1536.78	-10.193410575873	-7.06061397587299
1536.92	-10.2366571310865	-7.32916703108646
1537.06	-10.2757798583722	-7.57554435837215
1537.2	-10.3052722577169	-7.82666595771692
1537.34	-10.3209736291077	-8.07861502910765
1537.48	-10.3448621725312	-8.33004077253122
1537.62	-10.3604824879745	-8.56501078797451
1537.76	-10.3572289754244	-8.77319647542441
1537.9	-10.3431792348678	-8.9613043348678
1538.04	-10.3450981662916	-9.17407506629159
1538.18	-10.3409009696826	-9.38351566968265
1538.32	-10.3253939450279	-9.5827380450279
1538.46	-10.3051603923142	-9.76991309231423
1538.6	-10.2922832115286	-9.95007941152857
1538.74	-10.2634637026578	-10.1018165026578
1538.88	-10.2224600656889	-10.2608268656889
1539.02	-10.2024339006087	-10.4345216006087
1539.16	-10.1831741074041	-10.6069804074042
1539.3	-10.1648251860622	-10.7624435860622
1539.44	-10.1490541365698	-10.9055152365698
1539.58	-10.1390813589138	-11.0495892589138
1539.72	-10.1240748530812	-11.1943963530812
1539.86	-10.1019646190589	-11.3311768190589
1540	-10.0861563568339	-11.4708491568339
1540.14	-10.0702427663931	-11.5963950663931
1540.28	-10.0556288477234	-11.7122032477234
1540.42	-10.0254775008119	-11.8204180008119
1540.56	-9.99290232564546	-11.9248559256455
1540.7	-9.95017082221105	-12.017664922211
1540.84	-9.90961829049563	-12.1074611904956
1540.98	-9.87416483048617	-12.1828614304862
1541.12	-9.83706164216966	-12.2488163421697
1541.26	-9.79302272553306	-12.3063861255331
1541.4	-9.73140878056335	-12.3580197805634
1541.54	-9.67363070724751	-12.4148845072475
1541.68	-9.61650590557253	-12.4642510055725
1541.82	-9.5593812755254	-12.4992607755254
1541.96	-9.50442271709311	-12.5259437170931
1542.1	-9.46228643026265	-12.5690983302627
1542.24	-9.41799181502104	-12.611874615021
1542.38	-9.36641777135526	-12.6516564713553
1542.52	-9.32680929925233	-12.6946560992523
1542.66	-9.30534019869926	-12.7485393986993
1542.8	-9.27781296968306	-12.7961663696831
1542.94	-9.24115371219075	-12.8390253121907
1543.08	-9.21623272620934	-12.8903179262093
1543.22	-9.19302001172588	-12.9442962117259
1543.36	-9.17544336872737	-12.9967422687274
1543.5	-9.14920009720086	-13.0357948972009
1543.64	-9.12346579713338	-13.0787362971334
1543.78	-9.09371106851196	-13.116854168512
1543.92	-9.07166121132366	-13.1586040113237
1544.06	-9.04333292555551	-13.1910026255555
1544.2	-9.00378381119457	-13.2053497111946
1544.34	-8.96475036822789	-13.2198839682279
1544.48	-8.93741899664252	-13.2433141966425
1544.62	-8.89712859642552	-13.2581812964255
1544.76	-8.85738986756396	-13.268363267564
1544.9	-8.8261607100449	-13.2842960100449
1545.04	-8.79337552385542	-13.3011977238554
1545.18	-8.7587810089826	-13.3193582089826
1545.32	-8.72046796541349	-13.3385259654135
1545.46	-8.68221119313519	-13.3530696931352
1545.6	-8.64510289213478	-13.3664131921348
1545.74	-8.63148276239935	-13.4022559623994
1545.88	-8.610662403916	-13.432569603916
1546.02	-8.6001237166718	-13.4615688166718
1546.16	-8.59846000065387	-13.4936879006539
1546.3	-8.60057985584931	-13.5302406558493
1546.44	-8.59568328224522	-13.5651633822452
1546.58	-8.6026054798287	-13.6054710798287
1546.72	-8.60655544858689	-13.6438705485869
1546.86	-8.59568758850688	-13.6733467885069
1547	-8.59235319957579	-13.7089155995758
1547.14	-8.58527728178076	-13.7399702817808
1547.28	-8.56878393510891	-13.7529655351089
1547.42	-8.54648535954736	-13.7569103595474
1547.56	-8.53781825508326	-13.7762212550833
1547.7	-8.52166082170373	-13.7904674217037
1547.84	-8.49783445939592	-13.7994671593959
1547.98	-8.47245806814697	-13.804272768147
1548.12	-8.45207154794404	-13.801106247944
1548.26	-8.43576789877426	-13.7997729987743
1548.4	-8.41706532062479	-13.7986689206248
1548.54	-8.39394251348281	-13.7969098134828
1548.68	-8.37548757733545	-13.7984100773355
1548.82	-8.35829701216989	-13.7970433121699
1548.96	-8.3409558179733	-13.7881965179733
1549.1	-8.32886409473285	-13.7905452947328
1549.24	-8.32487654243571	-13.8045694424357
1549.38	-8.31624816106907	-13.8052173610691
1549.52	-8.3173089506201	-13.8144333506201
1549.66	-8.32082601107599	-13.824705611076
1549.8	-8.32097874242393	-13.8296652424239
1549.94	-8.32281034465111	-13.8316513446511
1550.08	-8.32663341774473	-13.8378956177447
1550.22	-8.33094796169199	-13.843563461692
1550.36	-8.32583367648009	-13.8346746764801
1550.5	-8.31641826209624	-13.8208618620962
1550.64	-8.30133761852764	-13.8013742185276
1550.78	-8.28752124576152	-13.7788076457615
1550.92	-8.26997924378509	-13.7559784437851
1551.06	-8.24817651258556	-13.7259409125856
1551.2	-8.22559835215016	-13.6958110521502
1551.34	-8.20114786246613	-13.6618014624661
1551.48	-8.17580734352068	-13.6201516435207
1551.62	-8.15050119530106	-13.5730861953011
1551.76	-8.1332527177945	-13.5350327177945
1551.9	-8.11439181098824	-13.4862880109882
1552.04	-8.09206427486954	-13.4393450748695
1552.18	-8.07109230942562	-13.3935620094256
1552.32	-8.05884471464375	-13.3560082146438
1552.46	-8.04083309051119	-13.3153383905112
1552.6	-8.03759593701518	-13.2897132370152
1552.74	-8.029621754143	-13.258269654143
1552.88	-8.0301780418819	-13.2329605418819
1553.02	-8.02615490021916	-13.1980261002192
1553.16	-8.02846582914205	-13.1699922291421
1553.3	-8.01531952863784	-13.1277054286378
1553.44	-8.01100119869381	-13.0929477986938
1553.58	-8.01028543929725	-13.0686130392973
1553.72	-8.00411955043544	-13.0328262504354
1553.86	-7.99103083209568	-12.9888577320957
1554	-7.97941308426524	-12.9446472842652
1554.14	-7.97550820693143	-12.9048178069314
1554.28	-7.94831580008155	-12.8453458000816
1554.42	-7.9266206637029	-12.7894605637029
1554.56	-7.90640059778279	-12.7307230977828
1554.7	-7.87849960230853	-12.6710664023085
1554.84	-7.84362227726743	-12.6040849772674
1554.98	-7.81966122264681	-12.5442408226468
1555.12	-7.78858713843398	-12.478181138434
1555.26	-7.77037712461628	-12.4283417246163
1555.4	-7.75045228118103	-12.377999881181
1555.54	-7.74424960811556	-12.3353488081156
1555.68	-7.7263244054072	-12.2776931054072
1555.82	-7.72049147304329	-12.2249401730433
1555.96	-7.72696071101117	-12.1840943110112
1556.1	-7.7153584192982	-12.1384912192982
1556.24	-7.6999932978917	-12.0846380978917
1556.38	-7.69964884677904	-12.039808446779
1556.52	-7.71924336594756	-12.0147880659476
1556.66	-7.71103095538463	-11.9635210553846
1556.8	-7.71795071507761	-11.9384928150776
1556.94	-7.72719614501386	-11.9095303450139
1557.08	-7.74006004518075	-11.8862846451808
1557.22	-7.72006101556566	-11.8296224155657
1557.36	-7.71018065615595	-11.782594756156
1557.5	-7.702994466939	-11.736227566939
1557.64	-7.7003515479022	-11.6965210479022
1557.78	-7.68996629903293	-11.6445591990329
1557.92	-7.68959462031858	-11.6059862203186
1558.06	-7.69818181174655	-11.5821667117465
1558.2	-7.68871047330422	-11.5420840733042
1558.34	-7.67648540497899	-11.510123104979
1558.48	-7.66713940675827	-11.4836370067583
1558.62	-7.68669427862948	-11.4916592786295
1558.76	-7.69299792057999	-11.48640502058
1558.9	-7.70841763259725	-11.4861184325972
1559.04	-7.72101121466865	-11.4916855146686
1559.18	-7.74151156678162	-11.5088698667816
1559.32	-7.73162588892358	-11.5080071889236
1559.46	-7.75096908108196	-11.543140581082
1559.6	-7.79998044324418	-11.6031326432442
1559.74	-7.84532007539769	-11.6690260753977
1559.88	-7.8778129775299	-11.7304177775299
1560.02	-7.91175594962827	-11.7972568496283
1560.16	-7.94925649168024	-11.8722068916802
1560.3	-7.98077120367325	-11.9366266036733
1560.44	-8.01154638559476	-12.0039748855948
1560.58	-8.0432114374322	-12.0752137374322
1560.72	-8.07434595917305	-12.161255459173
1560.86	-8.09080955080476	-12.2422464508048
1561	-8.11275721231479	-12.3236206123148
1561.14	-8.14760944369062	-12.4144711436906
1561.28	-8.1888601449197	-12.5074744449197
1561.42	-8.21824351598952	-12.5887918159895
1561.56	-8.25445765688754	-12.6861392568875
1561.7	-8.29965826760125	-12.7905700676013
1561.84	-8.34351584811814	-12.8862151481181
1561.98	-8.39444989842568	-12.9898012984257
1562.12	-8.44752061851138	-13.1047668185114
1562.26	-8.49374030836271	-13.2308506083627
1562.4	-8.53638136796718	-13.3548972679672
1562.54	-8.5813149973123	-13.4757857973123
1562.68	-8.63213019638555	-13.5920539963856
1562.82	-8.68887806517445	-13.7194940651745
1562.96	-8.74142240366652	-13.8460957036665
1563.1	-8.80525761184925	-13.9765027118492
1563.24	-8.87112978971017	-14.1074553897102
1563.38	-8.9393269372368	-14.2401299372368
1563.52	-9.00550035441667	-14.3540257544167
1563.66	-9.06439694123729	-14.4614333412373
1563.8	-9.1098085976862	-14.5694083976862
1563.94	-9.15093362375094	-14.6838478237509
1564.08	-9.19902981941904	-14.798172419419
1564.22	-9.24961028467803	-14.899719584678
1564.36	-9.29931211951547	-14.9982360195155
1564.5	-9.3499326239189	-15.1013915239189
1564.64	-9.39810859787588	-15.2084765978759
1564.78	-9.65689364137394	-15.5175298413739
1564.92	-10.6214883544007	-16.5084063544007
1565.06	-11.9954627369436	-17.9031228369436
1565.2	-13.8964297889903	-19.7839636889903
1565.34	-17.3364785105283	-23.2716268105283
1565.48	-25.8911489015453	-32.2985362015453
1565.62	-38.8153660620288	-43.0016585620288
1565.76	-40.2243537919663	-44.0633213919663
1565.9	-41.2190049913454	-44.8123417913454
1566.04	-42.3074281601538	-45.4100874601538
1566.18	-43.661344998379	-46.135119098379
1566.32	-45.8003999060086	-46.8869201060086
1566.46	-48.4089333830302	-47.4748573830302
1566.6	-50.9237501294314	-47.9912074294314
1566.74	-53.4908952451998	-48.2225091451998
1566.88	-55.616646030323	-48.618240530323
1567.02	-57.8939089847886	-48.3240000847886
1567.16	-59.4030542085842	-48.4850718085842
1567.3	-59.4322339016974	-48.7000063016974
1567.44	-60.0957956641159	-48.5875382641159
1567.58	-59.7066365958272	-48.7200289958272
1567.72	-60.3589354968191	-48.8853693968191
1567.86	-58.591460267079	-48.836306367079
1568	-57.5044279065947	-48.9925749065948
1568.14	-57.2683776153538	-48.7826510153538
1568.28	-56.394962193344	-48.7438318933439
1568.42	-55.7274266405527	-48.9015189405527
1568.56	-54.5923127569678	-49.0298789569678
1568.7	-53.2737491425768	-48.8723195425768
1568.84	-52.3000499973674	-48.7638052973674
1568.98	-51.3488312213273	-48.5806640213273
1569.12	-50.667332714444	-48.592271814444
1569.26	-49.8226711767054	-48.5195323767054
1569.4	-49.1419584080989	-48.3954643080989
1569.54	-48.5566879086124	-48.2954792086124
1569.68	-48.1061278782334	-48.4533368782334
1569.82	-47.7770904169497	-48.2923235169497
1569.96	-47.3804337247489	-48.1958006247489
1570.1	-47.1243530016187	-48.2486192016187
1570.24	-46.9548879475467	-48.2968623475467
1570.38	-46.8123565625207	-48.4607466625207
1570.52	-46.6829401465284	-48.2014154465284
1570.66	-46.6317586995575	-48.2695985995575
1570.8	-46.5711919215955	-48.2009759215955
1570.94	-46.5612288126303	-48.2818954126304
1571.08	-46.4728370726496	-48.2401862726496
1571.22	-46.404437601641	-48.186530501641
1571.36	-46.3114567995923	-48.3185016995923
1571.5	-46.2359650664912	-48.1272350664912
1571.64	-46.0568257023253	-48.1072559023253
1571.78	-45.8927323070825	-48.1470804070825
1571.92	-45.6798507807503	-48.0866706807504
1572.06	-45.1234020233167	-47.8670482233167
1572.2	-25.5790232347692	-32.4307534347692
1572.34	-17.9974998150957	-25.3488500150957
1572.48	-15.0271651642838	-22.4937443642838
1572.62	-13.2817488823213	-20.8175143823213
1572.76	-12.0581288691959	-19.6216489691959
1572.9	-11.5095464248954	-19.0181334248954
1573.04	-11.4203462494076	-18.9083450494076
1573.18	-11.3660977427201	-18.8746983427201
1573.32	-11.3160881048208	-18.8185828048208
1573.46	-11.2824403356973	-18.7863206356973
1573.6	-11.2223906353375	-18.7238674353375
1573.74	-11.1997107037292	-18.7136342037292
1573.88	-11.15212924086	-18.66412424086
1574.02	-11.1191878467178	-18.6356676467178
1574.16	-11.0703438212903	-18.6127654212903
1574.3	-11.0381528645654	-18.5871497645654
1574.44	-10.9723391765307	-18.5295811765307
1574.58	-10.9197117571741	-18.4639301571741
1574.72	-10.8572916064834	-18.4066042064834
1574.86	-10.8095366244464	-18.3438690244464
1575	-10.7516810110508	-18.3026907110508
1575.14	-10.6996569662844	-18.2375583662844
1575.28	-10.6555018901351	-18.1866918901351
1575.42	-10.6052730825907	-18.1252468825907
1575.56	-10.5501494436389	-18.0711315436389
1575.7	-10.4925408732676	-18.0008070732676
1575.84	-10.4659064714646	-17.9642905714646
1575.98	-10.4016112382177	-17.9017827382177
1576.12	-10.3619400735147	-17.8537611735147
1576.26	-10.3072266773435	-17.7913927773435
1576.4	-10.2643301496918	-17.7358802496918
1576.54	-10.2130049905476	-17.6789515905476
1576.68	-10.1967616998986	-17.6402642998986
1576.82	-10.1534050777327	-17.6036569777327
1576.96	-10.1265408240376	-17.5660606240376
1577.1	-10.0963856388014	-17.5244153388014
1577.24	-10.0605082220117	-17.4614052220117
1577.38	-10.0143781736566	-17.3973466736566
1577.52	-9.97956569372367	-17.3419639937237
1577.66	-9.92698128220095	-17.270068082201
1577.8	-9.88122933907625	-17.2007267390763
1577.94	-9.83534716433744	-17.1424061643374
1578.08	-9.78368035797238	-17.1077296579724
1578.22	-9.73978791996895	-17.023091519969
1578.36	-9.703201050315	-16.971270450315
1578.5	-9.65851574899842	-16.9157160489984
1578.64	-9.61319621600709	-16.8679076160071
1578.78	-9.58523425132889	-16.8276753513289
1578.92	-9.5438915549517	-16.7796191549517
1579.06	-9.51388432686341	-16.7333225268634
1579.2	-9.48494966705191	-16.6941722670519
1579.34	-9.46125397550511	-16.6560085755051
1579.48	-9.43634785221089	-16.6233604522109
1579.62	-9.41990749715715	-16.5905545971572
1579.76	-9.39515971033181	-16.5566634103318
1579.9	-9.39412999172277	-16.5474253917228
1580.04	-9.39690754131793	-16.5331361413179
1580.18	-9.39122885910522	-16.5233633591052
1580.32	-9.38606344507255	-16.5197604450726
1580.46	-9.37892509920785	-16.5173967992079
1580.6	-9.36177692149903	-16.496687221499
1580.74	-9.34857531193402	-16.477481811934
1580.88	-9.32648267050075	-16.4326482705007
1581.02	-9.30414239718716	-16.3878625971872
1581.16	-9.27403869198118	-16.3454055919812
1581.3	-9.23588735487075	-16.3111190548707
1581.44	-9.20538528584381	-16.2783364858438
1581.58	-9.16724648488832	-16.2354603848883
1581.72	-9.12250545199221	-16.1884940519922
1581.86	-9.08394428714345	-16.1459799871434
1582	-9.04444199032999	-16.10801729033
1582.14	-9.00294136153978	-16.0755657615398
1582.28	-8.96350640076079	-16.0379315007608
1582.42	-8.92740590798099	-15.989456907981
1582.56	-8.88502658318834	-15.9421150831883
1582.7	-8.85187512637081	-15.9060911263708
1582.84	-8.82233853751639	-15.8691030375164
1582.98	-8.79631331661304	-15.831946416613
1583.12	-8.77070586364874	-15.8071196636487
1583.26	-8.7376789786115	-15.7779877786115
1583.4	-8.71005806148928	-15.7585858614893
1583.54	-8.68645091227008	-15.7343515122701
1583.68	-8.6592767309419	-15.7055842309419
1583.82	-8.63689671749273	-15.6781332174927
1583.96	-8.62273827191057	-15.6606041719106
1584.1	-8.60060679418344	-15.6305507941834
1584.24	-8.57527248429932	-15.6054389842993
1584.38	-8.54906334224624	-15.5727266422462
1584.52	-8.5082920680122	-15.5376061680122
1584.66	-8.46225076158523	-15.4913952615852
1584.8	-8.42521432295333	-15.4545156229533
1584.94	-8.38235465210454	-15.4159856521045
1585.08	-8.34698004902688	-15.3798463490269
1585.22	-8.30604081370839	-15.3442506137084
1585.36	-8.27379454613708	-15.3089228461371
1585.5	-8.230387846301	-15.260694646301
1585.64	-8.19133171418818	-15.2137320141882
1585.78	-8.14357354978667	-15.1725091497867
1585.92	-8.11677905308451	-15.1603064530845
1586.06	-8.08376772406975	-15.1384589240697
1586.2	-8.05981456273044	-15.1166550627304
1586.34	-8.04184566905463	-15.1001152690546
1586.48	-8.02384074303039	-15.0770102430304
1586.62	-8.00182198464577	-15.0489472846458
1586.76	-7.99540609388884	-15.0432590938888
1586.9	-7.97549097074766	-15.0263079707477
1587.04	-7.96569021521031	-15.0205389152103
1587.18	-7.96971952726485	-15.0259186272648
1587.32	-7.97728070689936	-15.0300115068994
1587.46	-7.98086245410193	-15.0209725541019
1587.6	-7.97354306886063	-15.0136943688606
1587.74	-7.95015085116355	-14.9995335511636
1587.88	-7.92321940099879	-14.9819227009988
1588.02	-7.89694271835442	-14.9610273183544
1588.16	-7.86666200321856	-14.9373829032186
1588.3	-7.83547935557929	-14.9101241555793
1588.44	-7.80725517542472	-14.8877526754247
1588.58	-7.76722896274295	-14.8513806627429
1588.72	-7.74308381752209	-14.8268388175221
1588.86	-7.73057163975025	-14.8111074397503
1589	-7.69845482941555	-14.7767155294156
1589.14	-7.66610308650611	-14.7527634865061
1589.28	-7.63768691101003	-14.72225051101
1589.42	-7.59462610291546	-14.6851229029155
1589.56	-7.5661612622105	-14.6584245622105
1589.7	-7.5548127888833	-14.6517998888833
1589.84	-7.54856718292199	-14.652305382922
1589.98	-7.5449870443147	-14.6486437443147
1590.12	-7.53623977304958	-14.6438107730496
1590.26	-7.51788786911475	-14.6265794691148
1590.4	-7.50237873249838	-14.6125732324984
1590.54	-7.50124156318861	-14.6130405631886
1590.68	-7.49198676117359	-14.6115103611736
1590.82	-7.47651772644147	-14.5921194264415
1590.96	-7.46620725898042	-14.5855649589804
1591.1	-7.43559415877859	-14.5647454587786
1591.24	-7.41796972582415	-14.5602509258242
1591.38	-7.40709876010527	-14.5595663601053
1591.52	-7.39061016161011	-14.5496324616101
1591.66	-7.36583013032687	-14.5339679303269
1591.8	-7.34566026624369	-14.5180866662437
1591.94	-7.31703946934877	-14.4833303693488
1592.08	-7.29635543963029	-14.4610612396303
1592.22	-7.26646437707644	-14.4383745770764
1592.36	-7.22959148167541	-14.4068773816754
1592.5	-7.19285755341538	-14.3793438534154
1592.64	-7.15739649228456	-14.3614269922846
1592.78	-7.12257429827114	-14.3478474982711
1592.92	-7.09818787136333	-14.3389430713633
1593.06	-7.08007731154933	-14.3308839115493
1593.2	-7.06460721881734	-14.3171152188173
1593.34	-7.04963139315558	-14.3012195931556
1593.48	-7.05017813455226	-14.3011554345523
1593.62	-7.0494153429956	-14.2962702429956
1593.76	-7.04534931847383	-14.2958511184738
1593.9	-7.03980876097515	-14.3029835609752
1594.04	-7.04048767048781	-14.3184513704878
1594.18	-7.03611574700003	-14.329219747
1594.32	-7.03741699050003	-14.3384529905
1594.46	-7.03748690097607	-14.3432549009761
1594.6	-7.03541607841638	-14.3462157784164
1594.74	-7.02705592280919	-14.3431275228092
1594.88	-7.01805953414276	-14.3367507341428
1595.02	-7.00470061240533	-14.3289740124053
1595.16	-6.98469125758516	-14.3227317575852
1595.3	-6.9737090696705	-14.3319816696705
1595.44	-6.9617820486496	-14.3391072486496
1595.58	-6.94458609451073	-14.3348596945107
1595.72	-6.91759420724215	-14.3195827072421
1595.86	-6.89371238683213	-14.2995392868321
1596	-6.87668443326893	-14.2868385332689
1596.14	-6.86414094654084	-14.2796114465408
1596.28	-6.85811582663612	-14.2798138266361
1596.42	-6.83847077354306	-14.2778463735431
1596.56	-6.82141418724994	-14.2688957872499
1596.7	-6.81705906774504	-14.276219067745
1596.84	-6.81048081501665	-14.2904165150167
1596.98	-6.81438062905306	-14.3065636290531
1597.12	-6.82367000984258	-14.3282494098426
1597.26	-6.83036985737349	-14.3396096573735
1597.4	-6.83768287163409	-14.3394898716341
1597.54	-6.8500738526127	-14.3495095526127
1597.68	-6.85826780029761	-14.3617283002976
1597.82	-6.87033361467714	-14.3832396146771
1597.96	-6.8714775957396	-14.4014206957396
1598.1	-6.8690631434733	-14.4196089434733
1598.24	-6.86265025786657	-14.4238239578666
1598.38	-6.85332583890773	-14.4162351389077
1598.52	-6.8370437865851	-14.3992998865851
1598.66	-6.83927390088702	-14.392237200887
1598.8	-6.8396864818018	-14.3875408818018
1598.94	-6.84389652931779	-14.3851578293178
1599.08	-6.82415614342333	-14.3658024434233
1599.22	-6.81237802410675	-14.3493615241068
1599.36	-6.7875705713564	-14.3253022713564
1599.5	-6.78592468516063	-14.3267872851606
1599.64	-6.78284346550778	-14.3286454655078
1599.78	-6.78262341238621	-14.3300622123862
1599.92	-6.71488172578427	-14.2595280257843
1600.06	-6.70898850569034	-14.2335884056903
1600.2	-7.50166515209275	-15.0022090520928
1600.34	-8.83080716497988	-16.3097974649799
1600.48	-10.9445378443401	-18.5988156443401
1600.62	-16.7963144901618	-23.3327280901618
1600.76	-32.8711109024333	-41.1503847024333
1600.9	-40.045094881143	-45.725720781143
1601.04	-40.0947983262794	-45.6880231262794
1601.18	-40.1468935378307	-45.7329810378307
1601.32	-40.2059433157853	-45.8325119157853
1601.46	-40.3193543601317	-45.8017563601317
1601.6	-40.4215264708583	-45.9117364708583
1601.74	-40.4857457479534	-45.9509133479534
1601.88	-40.5197289914054	-45.8063924914054
1602.02	-40.5772564012028	-46.0089118012028
1602.16	-40.6006166773339	-45.9596525773339
1602.3	-40.6407014197872	-45.9362432197872
1602.44	-40.668718328551	-45.938863328551
1602.58	-40.6583987036138	-45.9749647036138
1602.72	-40.675881744964	-45.835488844964
1602.86	-40.68933425259	-45.89849855259
1603	-40.6867571264803	-45.6460485264803
1603.14	-40.6765440666232	-45.7738854666232
1603.28	-40.6643784730072	-45.6157377730072
1603.42	-40.6417432456207	-45.6172682456207
1603.56	-40.6380636844522	-45.6297317844522
1603.7	-40.6346181894901	-45.4384832894901
1603.84	-40.6230996607228	-45.3779273607228
1603.98	-40.5904033981388	-45.3514178981388
1604.12	-40.5336072017265	-45.2921157017265
1604.26	-40.5349018714744	-45.3756216714744
1604.4	-40.556909607371	-45.210758807371
1604.54	-40.5822933094046	-45.3175282094046
1604.68	-40.6129779775638	-45.4059008775638
1604.82	-40.671356011837	-45.340202611837
1604.96	-40.6991755122126	-45.2739150122126
1605.1	-40.7374454786792	-45.3151488786792
1605.24	-40.7327674112253	-45.2797865112253
1605.38	-40.7577590098392	-45.3596247098392
1605.52	-40.7983533745095	-45.1993656745094
1605.66	-40.8206435052246	-45.2934446052246
1605.8	-40.894982801973	-45.468524001973
1605.94	-40.9625629647433	-45.3491118647433
1606.08	-40.9802980935239	-45.4268244935239
1606.22	-41.0110199883033	-45.4299600883033
1606.36	-41.0208180490699	-45.4878013490699
1606.5	-41.0476880758124	-45.5158779758124
1606.64	-41.0583123685192	-45.3743961685192
1606.78	-41.0476587271787	-45.4559008271787
1606.92	-41.0408207517796	-45.3729128517796
1607.06	-41.0259455423103	-45.1863800423103
1607.2	-41.0484336987593	-45.1735380987593
1607.34	-41.0437869211151	-45.2065931211152
1607.48	-41.0681655093664	-45.2332302093664
1607.62	-41.0698843635015	-45.1054658635015
1607.76	-41.079697483509	-45.265979083509
1607.9	-41.1105805693775	-45.3571796693775
1608.04	-41.1459518210954	-45.2218124210954
1608.18	-41.1868423386514	-45.2916291386514
1608.32	-41.2237154220339	-45.3676998220339
1608.46	-41.2660430712315	-45.4367481712315
1608.6	-41.3199900862327	-45.4793843862327
1608.74	-41.3651693670261	-45.5004543670261
1608.88	-41.4367308136002	-45.5405359136002
1609.02	-41.4960254259436	-45.4964007259436
1609.16	-41.5714997040448	-45.7000886040448
1609.3	-41.6292118478924	-45.6847830478924
1609.44	-41.656521157475	-45.604479557475
1609.58	-41.6989034327811	-45.6305040327811
1609.72	-41.7548863737993	-45.7166695737993
1609.86	-41.7516820805181	-45.7605058805181
1610	-41.7763760529261	-45.7396455529262


==> Spectrum_Fibre_Out_Model.txt <==
wavelength	model_out
1490.05029916072	-2.46585388897413
1490.29181604635	-2.31003753624378
1490.53341123789	-2.27139734733376
1490.7750847734	-2.24578444787099
1491.01683669102	-2.19413089311614
1491.25866702887	-2.13960229876603
1491.50057582513	-2.10190743474883
1491.74256311798	-2.08426737319658
1491.98462894563	-2.04037017098834
1492.22677334632	-2.02464248727102
1492.46899635831	-2.02661217914892
1492.7112980199	-1.9724088361218
1492.95367836939	-1.91612584902722
1493.19613744512	-1.88624734455833
1493.43867528546	-1.78393694797816
1493.68129192878	-1.70380868622905
1493.92398741351	-1.59837998895526
1494.16676177807	-1.4688996369628
1494.40961506094	-1.35182347160497
1494.6525473006	-1.25550341451893
1494.89555853555	-1.14650122228669
1495.13864880435	-1.08386272821308
1495.38181814554	-1.01314190922609
1495.62506659772	-0.957665333014249
1495.8683941995	-0.893398486846527
1496.11180098952	-0.799532972033944
1496.35528700644	-0.667345389735336
1496.59885228894	-0.505250330069975
1496.84249687575	-0.33384963904277
1497.08622080559	-0.211246594073905
1497.33002411724	-0.113600444313097
1497.57390684948	0.0144975143254721
1497.81786904112	0.12708933229601
1498.06191073101	0.250873565138666
1498.306031958	0.34542578952915
1498.550232761	0.443219204066156
1498.79451317891	0.542993289142576
1499.03887325067	0.634813607155444
1499.28331301526	0.718209124473892
1499.52783251166	0.822231635481707
1499.77243177888	0.933816852900162
1500.01711085598	1.09776514904382
1500.26186978202	1.22736680097666
1500.5067085961	1.34397889053115
1500.75162733732	1.49551267547788
1500.99662604485	1.61287313048427
1501.24170475784	1.66096437310231
1501.48686351549	1.74644747864649
1501.73210235702	1.79932861578665
1501.97742132169	1.87937287790098
1502.22282044876	1.95624037810327
1502.46829977753	2.08350363316459
1502.71385934733	2.18043226379796
1502.9594991975	2.3281205591871
1503.20521936742	2.42666561011764
1503.45101989649	2.52409051017375
1503.69690082414	2.67513814106485
1503.94286218982	2.76665269228832
1504.18890403301	2.88169995379808
1504.43502639322	2.94655981826898
1504.68122930996	3.05651291290355
1504.92751282281	3.11756441675305
1505.17387697134	3.20792812982734
1505.42032179516	3.30942999748574
1505.6668473339	3.42651232364953
1505.91345362723	3.55482120688937
1506.16014071482	3.69565992843222
1506.4069086364	3.81353635362016
1506.65375743169	3.96896313484297
1506.90068714046	4.09609013274599
1507.14769780251	4.24416470007096
1507.39478945765	4.33155944171767
1507.64196214572	4.42651752509282
1507.88921590658	4.50424237630807
1508.13655078014	4.57886811324321
1508.38396680631	4.64238762928135
1508.63146402505	4.71631939750664
1508.87904247631	4.83152308821032
1509.12670220011	4.90894283298933
1509.37444323647	4.96355860641893
1509.62226562544	4.98551648693568
1509.8701694071	4.99305167425133
1510.11815462155	4.97474200476237
1510.36622130892	4.95521124478033
1510.61436950938	4.8768472184763
1510.8625992631	4.83114385720602
1511.11091061029	4.69698890011939
1511.3593035912	4.59816518221389
1511.60777824607	4.42517460288103
1511.85633461522	4.30661653134517
1512.10497273894	4.1271369326658
1512.35369265758	4.00223781101559
1512.60249441152	3.87476660036567
1512.85137804114	3.73850717317832
1513.10034358687	3.56347130748158
1513.34939108915	3.40834964687441
1513.59852058847	3.21499967258612
1513.84773212532	3.00575008205854
1514.09702574024	2.80011862930254
1514.34640147377	2.5672794967262
1514.59585936651	2.36306636320536
1514.84539945905	2.18196314133314
1515.09502179204	2.00899509834297
1515.34472640614	1.86597196146971
1515.59451334203	1.7329193241075
1515.84438264044	1.63725115543306
1516.09433434211	1.46644093246058
1516.34436848779	1.36867169993458
1516.59448511831	1.25948914053568
1516.84468427446	1.14283908939292
1517.09496599712	1.00860596947619
1517.34533032715	0.868982737755712
1517.59577730546	0.72584834736711
1517.84630697297	0.623461790480426
1518.09691937066	0.546997064473851
1518.3476145395	0.506069987794311
1518.59839252051	0.443883607266313
1518.84925335473	0.41801164196231
1519.10019708322	0.389950645547714
1519.35122374707	0.398718350984887
1519.60233338742	0.404531216069025
1519.85352604541	0.404325836397678
1520.1048017622	0.356714235679873
1520.35616057902	0.358320099722821
1520.60760253708	0.320919630087797
1520.85912767764	0.296430488834865
1521.110736042	0.320199902918493
1521.36242767145	0.313638009551343
1521.61420260734	0.372490634088689
1521.86606089104	0.392991175755987
1522.11800256395	0.447405663542255
1522.37002766747	0.488135941070611
1522.62213624307	0.526499121198698
1522.87432833221	0.529161423786681
1523.1266039764	0.564098444689538
1523.37896321718	0.56055133764249
1523.6314060961	0.572809855200439
1523.88393265475	0.589281547886707
1524.13654293474	0.521036941478976
1524.38923697772	0.507426586234202
1524.64201482535	0.534416704547963
1524.89487651933	0.57604551088837
1525.14782210139	0.642600123638702
1525.40085161328	0.526020381576188
1525.65396509677	-0.945679076266259
1525.90716259368	-Inf
1526.16044414584	-Inf
1526.41380979512	-Inf
1526.6672595834	-Inf
1526.9207935526	-Inf
1527.17441174468	-Inf
1527.42811420161	-Inf
1527.68190096538	-Inf
1527.93577207803	-Inf
1528.18972758162	-Inf
1528.44376751823	-Inf
1528.69789192998	-Inf
1528.95210085902	-Inf
1529.2063943475	-Inf
1529.46077243763	-Inf
1529.71523517165	-Inf
1529.96978259179	-Inf
1530.22441474034	-Inf
1530.47913165962	-Inf
1530.73393339197	-4.40632967151328
1530.98881997974	-3.41419301063888
1531.24379146534	-3.05839867236459
1531.4988478912	-2.76973174862656
1531.75398929975	-2.54472091265754
1532.00921573349	-2.37504104349658
1532.26452723492	-2.282385964773
1532.51992384658	-2.26656745547902
1532.77540561104	-2.26961582727041
1533.03097257088	-2.34939405011375
1533.28662476873	-2.51116998356133
1533.54236224725	-2.69324620320796
1533.7981850491	-2.91689656831809
1534.05409321701	-3.16365570836455
1534.31008679369	-3.44302761955531
1534.56616582193	-3.76708818602699
1534.8223303445	-4.12337687401657
1535.07858040424	-4.44931494663894
1535.33491604399	-4.84656859074471
1535.59133730664	-5.24102440933626
1535.84784423509	-5.7006865229195
1536.10443687227	-6.17125868554543
1536.36111526115	-6.67748540657748
1536.61787944473	-7.18094817048197
1536.87472946603	-7.6836366020192
1537.1316653681	-8.12488929564839
1537.38868719401	-8.5529532147546
1537.64579498689	-8.96685337270443
1537.90298878986	-9.34648537329679
1538.16026864609	-9.73803063086426
1538.41763459878	-10.0668866820585
1538.67508669115	-10.3952141843207
1538.93262496646	-10.6968732705772
1539.19024946799	-11.0032147841946
1539.44796023904	-11.2901960359358
1539.70575732296	-11.5441103537469
1539.96364076313	-11.7792009844882
1540.22161060292	-12.0203770637739
1540.47966688579	-12.1993238558053
1540.73780965517	-12.3807010551117
1540.99603895456	-12.5090130163279
1541.25435482748	-12.6327346297656
1541.51275731745	-12.7474105987507
1541.77124646807	-12.804566141661
1542.02982232293	-12.9047750658498
1542.28848492566	-12.9573266109723
1542.54723431993	-13.0522855340757
1542.80607054942	-13.1582742133772
1543.06499365785	-13.2503859637363
1543.32400368898	-13.3144405328356
1543.58310068658	-13.4166945567402
1543.84228469445	-13.4692190593666
1544.10155575645	-13.5537351961387
1544.36091391643	-13.5789429980711
1544.62035921828	-13.6040782283588
1544.87989170594	-13.629288718201
1545.13951142336	-13.6494700471363
1545.39921841453	-13.6689052184155
1545.65901272345	-13.7058613787517
1545.91889439418	-13.7670554669499
1546.17886347079	-13.8453252982356
1546.43891999737	-13.9289964662431
1546.69906401807	-13.9565314188702
1546.95929557704	-14.0408630667409
1547.21961471848	-14.0602912924023
1547.4800214866	-14.0459013575552
1547.74051592567	-14.0811552376183
1548.00109807997	-14.1204546163199
1548.26176799379	-14.1294914756149
1548.5225257115	-14.1288223748677
1548.78337127744	-14.0928534864388
1549.04430473604	-14.0886689292665
1549.30532613172	-14.0596694417299
1549.56643550893	-14.0847222781688
1549.82763291218	-14.0887686354953
1550.08891838598	-14.0911092335512
1550.35029197488	-14.0724060105663
1550.61175372346	-14.0376474906621
1550.87330367634	-13.9928305326201
1551.13494187815	-13.937239481747
1551.39666837357	-13.9083628656874
1551.6584832073	-13.8211954312481
1551.92038642407	-13.7618038019502
1552.18237806865	-13.7082714176413
1552.44445818581	-13.6477529107071
1552.7066268204	-13.6151626443641
1552.96888401725	-13.5340419314457
1553.23122982125	-13.4625441562867
1553.49366427732	-13.4276978559463
1553.7561874304	-13.3802173338806
1554.01879932547	-13.3254686644954
1554.28150000752	-13.2457337328914
1554.54428952159	-13.1354343484864
1554.80716791275	-13.0139736434239
1555.0701352261	-12.8976715679643
1555.33319150675	-12.8005188204943
1555.59633679987	-12.731238787614
1555.85957115065	-12.6212848368074
1556.1228946043	-12.5651727824904
1556.38630720606	-12.4985517443122
1556.64980900123	-12.4287245473664
1556.91340003511	-12.3791911020433
1557.17708035304	-12.3336805473754
1557.4408500004	-12.2275520513314
1557.70470902257	-12.1475035981867
1557.96865746501	-12.0961855562095
1558.23269537316	-12.0422130828474
1558.49682279253	-11.9808759820591
1558.76103976864	-11.9823957951246
1559.02534634705	-12.0121503714591
1559.28974257335	-12.0397316400133
1559.55422849314	-12.1428373724535
1559.81880415209	-12.3001639542635
1560.08346959587	-12.4351551254702
1560.34822487019	-12.5984942862428
1560.61307002079	-12.6957569815335
1560.87800509346	-12.8249309340121
1561.14303013398	-12.9786231336516
1561.4081451882	-13.1712605319172
1561.67335030199	-13.3619851359088
1561.93864552123	-13.5636280666172
1562.20403089187	-13.7804788240114
1562.46950645986	-13.9919746627696
1562.73507227119	-14.2245895768592
1563.00072837188	-14.4492730614293
1563.26647480799	-14.7044356582279
1563.5323116256	-14.9436688822929
1563.79823887084	-15.1532102321051
1564.06425658984	-15.3409656721115
1564.33036482878	-15.5310878009306
1564.59656363389	-15.7135177762964
1564.8628530514	-16.1672718627326
1565.12923312757	-Inf
1565.39570390873	-Inf
1565.6622654412	-Inf
1565.92891777136	-Inf
1566.1956609456	-Inf
1566.46249501036	-Inf
1566.7294200121	-Inf
1566.9964359973	-Inf
1567.26354301251	-Inf
1567.53074110428	-Inf
1567.79803031919	-Inf
1568.06541070388	-Inf
1568.33288230499	-Inf
1568.60044516921	-Inf
1568.86809934325	-Inf
1569.13584487388	-Inf
1569.40368180785	-Inf
1569.671610192	-Inf
1569.93963007317	-Inf
1570.20774149822	-Inf
1570.47594451408	-Inf
1570.74423916768	-Inf
1571.012625506	-Inf
1571.28110357604	-Inf
1571.54967342484	-Inf
1571.81833509946	-Inf
1572.08708864702	-Inf
1572.35593411464	-Inf
1572.62487154949	-Inf
1572.89390099877	-19.7208954651088
1573.16302250971	-19.2174641498934
1573.43223612957	-19.1025343941513
1573.70154190565	-18.9777638727307
1573.97093988528	-18.9078835707302
1574.24043011582	-18.832893816927
1574.51001264465	-18.7568780548371
1574.77968751922	-18.6341817361486
1575.04945478696	-18.5155415180793
1575.31931449538	-18.4152691597823
1575.58926669199	-18.3276598115674
1575.85931142436	-18.2086896673691
1576.12944874007	-18.1204547147553
1576.39967868674	-17.9833093625673
1576.67000131202	-17.876712950111
1576.9404166636	-17.8042200217294
1577.2109247892	-17.7290538198581
1577.48152573657	-17.6196290459727
1577.75221955349	-17.4767511058411
1578.02300628779	-17.3556217305266
1578.29388598731	-17.2418882756147
1578.56485869993	-17.1441538281681
1578.83592447357	-17.048257994782
1579.10708335618	-16.9637136669441
1579.37833539575	-16.8697558454944
1579.64968064027	-16.7861075075011
1579.92111913781	-16.7064265107111
1580.19265093644	-16.7040009552365
1580.46427608428	-16.6858831677161
1580.73599462947	-16.678873464914
1581.00780662019	-16.6184522667342
1581.27971210466	-16.569883491392
1581.55171113112	-16.4659568077341
1581.82380374786	-16.3906306188646
1582.09599000317	-16.2879577984606
1582.36826994542	-16.1985493908733
1582.64064362297	-16.1078076922329
1582.91311108425	-16.0361873459487
1583.18567237769	-15.9670297609284
1583.45832755178	-15.9031375727575
1583.73107665503	-15.8561339918972
1584.00391973598	-15.8261618555022
1584.27685684322	-15.7992013367472
1584.54988802535	-15.7434927924988
1584.82301333103	-15.6567673611015
1585.09623280893	-15.5600974429788
1585.36954650776	-15.4695052896939
1585.64295447629	-15.4006106437248
1585.91645676327	-15.3145272598726
1586.19005341754	-15.2614331000915
1586.46374448793	-15.2340437231199
1586.73753002333	-15.1952465634287
1587.01141007266	-15.1722781698687
1587.28538468486	-15.1497390765296
1587.55945390892	-15.1763821839305
1587.83361779385	-15.1619327242701
1588.10787638871	-15.1214035327445
1588.38222974258	-15.0630957100892
1588.65667790458	-15.0078619029066
1588.93122092386	-14.9610373662101
1589.20585884961	-14.9132624995374
1589.48059173105	-14.8564070364969
1589.75541961743	-14.7964873492191
1590.03034255805	-14.7856517014236
1590.30536060222	-14.77375412312
1590.5804737993	-14.7702312233305
1590.85568219868	-14.7647859025308
1591.1309858498	-14.7550731157259
1591.4063848021	-14.7084454146873
1591.68187910509	-14.687678038481
1591.95746880828	-14.6469126210171
1592.23315396125	-14.6063117125949
1592.50893461359	-14.5513516558589
1592.78481081493	-14.4871367641438
1593.06078261494	-14.4441120025086
1593.33685006331	-14.4452483150719
1593.61301320979	-14.4501912850964
1593.88927210413	-14.4445102882846
1594.16562679614	-14.4283133873056
1594.44207733567	-14.430321780926
1594.71862377258	-14.4454830584928
1594.99526615678	-14.4674966744919
1595.27200453822	-14.4701800158558
1595.54883896686	-14.4647599795802
1595.82576949272	-14.4400477402241
1596.10279616585	-14.4057662399744
1596.37991903632	-14.4004738726658
1596.65713815426	-14.3811597129252
1596.93445356981	-14.3736923075149
1597.21186533316	-14.3901050883479
1597.48937349452	-14.4073183701294
1597.76697810415	-14.4331571579303
1598.04467921235	-14.4524494827611
1598.32247686943	-14.4534311578039
1598.60037112576	-14.4324334100835
1598.87836203174	-14.409823692534
1599.15644963778	-14.4035275050257
1599.43463399436	-14.3551791808639
1599.71291515197	-14.3154760125889
1599.99129316115	-14.2793632031764
1600.26976807248	-14.2872558050184


==> loss_sterlite.txt <==
wavelength	loss
1270	0.374
1271	0.3733
1272	0.3726
1273	0.3719
1274	0.3712
1275	0.3705
1276	0.3698
1277	0.3691
1278	0.3684
1279	0.3677
1280	0.367
1281	0.3663
1282	0.3656
1283	0.3649
1284	0.3642
1285	0.3635
1286	0.3628
1287	0.3621
1288	0.3614
1289	0.3607
1290	0.36
1291	0.35885
1292	0.3577
1293	0.35655
1294	0.3554
1295	0.35425
1296	0.3531
1297	0.35195
1298	0.3508
1299	0.34965
1300	0.3485
1301	0.34735
1302	0.3462
1303	0.34505
1304	0.3439
1305	0.34275
1306	0.3416
1307	0.34045
1308	0.3393
1309	0.33815
1310	0.337
1311	0.33595
1312	0.3349
1313	0.33385
1314	0.3328
1315	0.33175
1316	0.3307
1317	0.32965
1318	0.3286
1319	0.32755
1320	0.3265
1321	0.32545
1322	0.3244
1323	0.32335
1324	0.3223
1325	0.32125
1326	0.3202
1327	0.31915
1328	0.3181
1329	0.31705
1330	0.316
1331	0.3151
1332	0.3142
1333	0.3133
1334	0.3124
1335	0.3115
1336	0.3106
1337	0.3097
1338	0.3088
1339	0.3079
1340	0.307
1341	0.3061
1342	0.3052
1343	0.3043
1344	0.3034
1345	0.3025
1346	0.3016
1347	0.3007
1348	0.2998
1349	0.2989
1350	0.298
1351	0.2972
1352	0.2964
1353	0.2956
1354	0.2948
1355	0.294
1356	0.2932
1357	0.2924
1358	0.2916
1359	0.2908
1360	0.29
1361	0.2892
1362	0.2884
1363	0.2876
1364	0.2868
1365	0.286
1366	0.2852
1367	0.2844
1368	0.2836
1369	0.2828
1370	0.282
1371	0.2819
1372	0.2818
1373	0.2817
1374	0.2816
1375	0.2815
1376	0.2814
1377	0.2813
1378	0.2812
1379	0.2811
1380	0.281
1381	0.2809
1382	0.2808
1383	0.2807
1384	0.2806
1385	0.2805
1386	0.2804
1387	0.2803
1388	0.2802
1389	0.2801
1390	0.28
1391	0.27885
1392	0.2777
1393	0.27655
1394	0.2754
1395	0.27425
1396	0.2731
1397	0.27195
1398	0.2708
1399	0.26965
1400	0.2685
1401	0.26735
1402	0.2662
1403	0.26505
1404	0.2639
1405	0.26275
1406	0.2616
1407	0.26045
1408	0.2593
1409	0.25815
1410	0.257
1411	0.2562
1412	0.2554
1413	0.2546
1414	0.2538
1415	0.253
1416	0.2522
1417	0.2514
1418	0.2506
1419	0.2498
1420	0.249
1421	0.2482
1422	0.2474
1423	0.2466
1424	0.2458
1425	0.245
1426	0.2442
1427	0.2434
1428	0.2426
1429	0.2418
1430	0.241
1431	0.2404
1432	0.2398
1433	0.2392
1434	0.2386
1435	0.238
1436	0.2374
1437	0.2368
1438	0.2362
1439	0.2356
1440	0.235
1441	0.2344
1442	0.2338
1443	0.2332
1444	0.2326
1445	0.232
1446	0.2314
1447	0.2308
1448	0.2302
1449	0.2296
1450	0.229
1451	0.22845
1452	0.2279
1453	0.22735
1454	0.2268
1455	0.22625
1456	0.2257
1457	0.22515
1458	0.2246
1459	0.22405
1460	0.2235
1461	0.22295
1462	0.2224
1463	0.22185
1464	0.2213
1465	0.22075
1466	0.2202
1467	0.21965
1468	0.2191
1469	0.21855
1470	0.218
1471	0.2175
1472	0.217
1473	0.2165
1474	0.216
1475	0.2155
1476	0.215
1477	0.2145
1478	0.214
1479	0.2135
1480	0.213
1481	0.2125
1482	0.212
1483	0.2115
1484	0.211
1485	0.2105
1486	0.21
1487	0.2095
1488	0.209
1489	0.2085
1490	0.208
1491	0.2076
1492	0.2072
1493	0.2068
1494	0.2064
1495	0.206
1496	0.2056
1497	0.2052
1498	0.2048
1499	0.2044
1500	0.204
1501	0.2036
1502	0.2032
1503	0.2028
1504	0.2024
1505	0.202
1506	0.2016
1507	0.2012
1508	0.2008
1509	0.2004
1510	0.2
1511	0.1996
1512	0.1992
1513	0.1988
1514	0.1984
1515	0.198
1516	0.1976
1517	0.1972
1518	0.1968
1519	0.1964
1520	0.196
1521	0.1956
1522	0.1952
1523	0.1948
1524	0.1944
1525	0.194
1526	0.1936
1527	0.1932
1528	0.1928
1529	0.1924
1530	0.192
1531	0.1918
1532	0.1916
1533	0.1914
1534	0.1912
1535	0.191
1536	0.1908
1537	0.1906
1538	0.1904
1539	0.1902
1540	0.19
1541	0.1898
1542	0.1896
1543	0.1894
1544	0.1892
1545	0.189
1546	0.1888
1547	0.1886
1548	0.1884
1549	0.1882
1550	0.188
1551	0.18785
1552	0.1877
1553	0.18755
1554	0.1874
1555	0.18725
1556	0.1871
1557	0.18695
1558	0.1868
1559	0.18665
1560	0.1865
1561	0.18635
1562	0.1862
1563	0.18605
1564	0.1859
1565	0.18575
1566	0.1856
1567	0.18545
1568	0.1853
1569	0.18515
1570	0.185
1571	0.185
1572	0.185
1573	0.185
1574	0.185
1575	0.185
1576	0.185
1577	0.185
1578	0.185
1579	0.185
1580	0.185
1581	0.185
1582	0.185
1583	0.185
1584	0.185
1585	0.185
1586	0.185
1587	0.185
1588	0.185
1589	0.185
1590	0.185
1591	0.18525
1592	0.1855
1593	0.18575
1594	0.186
1595	0.18625
1596	0.1865
1597	0.18675
1598	0.187
1599	0.18725
1600	0.1875
1601	0.18775
1602	0.188
1603	0.18825
1604	0.1885
1605	0.18875
1606	0.189
1607	0.18925
1608	0.1895
1609	0.18975
1610	0.19


==> model_data_15spans_c.txt <==
wav	Exp	B2B	ASE	NLI	Total
1531.02736154655	5.51044332998475	24.2175916136525	14.7160690939069	22.5156018895923	13.6502880141403
1531.28151771285	10.5994606701742	24.659456821076	14.9268721152153	22.4251847215019	13.8403830154182
1531.53575827487	12.4038342403848	23.8990652309391	15.0019981417422	22.3606007358279	13.8205916890541
1531.79008327466	13.5839596942151	24.2278334220617	15.1704026069835	22.3088369573783	13.9728792328649
1532.04449275429	14.4610158665898	24.6573630448564	15.3580289584278	22.2797114699616	14.1501030894989
1532.29898675586	14.7878916890467	24.8869442914696	15.4051557287885	22.272476315934	14.2047191243013
1532.5535653215	14.2617811375478	24.9242894110729	15.4895733588244	22.2888231782282	14.2744117586749
1532.80822849336	14.4463595050323	24.8469559181015	15.6581031725077	22.325066374744	14.4001550000261
1533.06297631363	14.5812146613647	24.9261831414778	15.7665600695014	22.380077908578	14.4973090250605
1533.31780882452	13.8892876016728	24.7056423054467	15.8116441429405	22.4553094068692	14.5225145244969
1533.57272606827	13.6626343692779	24.5605797323213	15.8532279809255	22.5477279500727	14.5539608451283
1533.82772808715	13.869017313876	24.3362289912955	15.9277153570282	22.6518113424706	14.602319552395
1534.08281492345	14.238866354659	24.1546891147003	15.9565442124297	22.7701950739646	14.622130096335
1534.3379866195	14.1991670230435	24.4462653392508	15.9887042208758	22.8860900721388	14.6952295528566
1534.59324321765	14.6088099243928	24.5164868511246	16.0739851232226	23.0108022034891	14.784868744187
1534.84858476028	14.7113690645474	24.6702368296648	16.1414915099297	23.1349406701971	14.8699595903848
1535.1040112898	14.9301285815987	24.5902613518432	16.2047240741753	23.2487346178051	14.9254497363664
1535.35952284865	14.9645566754421	24.4042935737338	16.2437642369615	23.369739551726	14.9515080466193
1535.61511947929	14.9571837289968	24.6697957304982	16.3680072088581	23.4861574425422	15.0904134092076
1535.87080122422	15.2399861398694	24.4428915269984	16.421540433528	23.6010447264987	15.1209074816807
1536.12656812596	15.0967176121725	24.4123290345894	16.4400122807814	23.7150512046991	15.1470301066635
1536.38242022705	15.5093415464485	24.5937988520099	16.3879299466005	23.825109971004	15.1442879308719
1536.63835757008	15.4994118726912	24.5857751046796	16.3180129900522	23.9252585220055	15.1040454363197
1536.89438019766	15.6280802539384	24.3641622032378	16.27809323728	24.0233173442392	15.0610362333536
1537.15048815241	15.7701883366134	24.2258511291145	16.2119257086559	24.1139112800695	15.0058941658387
1537.40668147701	14.7308960081425	24.4717828799198	16.1309103445364	24.1898878479309	14.981876456622
1537.66296021415	15.0297671576545	24.5614118571757	16.0508337613095	24.2647672474325	14.9389433961694
1537.91932440654	14.6628265349363	24.4675220657943	16.0494766084239	24.3333118837401	14.9354835117565
1538.17577409694	15.3425750911853	24.725500671543	15.9492650060884	24.3982360235366	14.8925548697451
1538.43230932812	14.402466101346	24.4466314354356	15.883380727417	24.4573480982462	14.8178010622932
1538.68893014289	14.619309859889	24.6471648489043	15.8611056389938	24.5135323181491	14.8277503922446
1538.94563658409	15.1777136122489	24.1922963235696	15.8472503171415	24.5717167818394	14.773376229903
1539.20242869458	14.8518767793581	24.3666086144821	15.7919867368803	24.621849745816	14.7547370009139
1539.45930651724	14.9771699390392	24.6029327474353	15.6984858723597	24.6619298761089	14.7098005288327
1539.71627009501	14.7894051914472	24.4682770948012	15.6155906577765	24.7073889483487	14.6343627734919
1539.97331947083	14.9605830873449	24.4662043794625	15.5570254646385	24.7501947664209	14.5915100706086
1540.23045468767	14.9521199477324	24.4281253760786	15.4838923410728	24.7910521054527	14.5328415958639
1540.48767578856	14.5591580863	24.7479161893249	15.4254441395088	24.8288665418445	14.5207180413982
1540.74498281651	14.8039048055409	24.8082143737406	15.3720443245745	24.8700774060865	14.4867295388561
1541.0023758146	14.5268150261245	24.6240824389105	15.3444734489994	24.8910520506645	14.4487864595738
1541.25985482591	14.4089126348321	24.5719500243939	15.3291367383331	24.9189382897727	14.4337851812301
1541.51741989358	14.6972494163782	24.4748394907158	15.323456317689	24.9442445155259	14.4219198462506
1541.77507106075	14.5160984869566	24.5151308103142	15.3408739573737	24.9715647774779	14.4424693864729
1542.0328083706	14.8844988172451	24.4489909026327	15.3174267347578	25.0050169603228	14.4198075467275
1542.29063186634	14.790046782748	24.3688163022559	15.3562423710391	25.0175720186855	14.4443619292962
1542.5485415912	14.9498063603093	24.585971691953	15.3403624861264	25.0374271178121	14.4547677094609
1542.80653758846	14.9195268392453	24.6349540894959	15.2773176365032	25.0605445320614	14.4099516085829
1543.0646199014	14.7436332711652	24.4681563535262	15.2546635660617	25.0828458719242	14.3772430719553
1543.32278857336	14.8986514227326	24.6262624306408	15.2285718304937	25.1054688229575	14.3729849569953
1543.58104364768	14.2919955432612	24.7439466106826	15.1877969576697	25.1268402917822	14.3521472836007
1543.83938516775	14.4022345990649	24.8554425646802	15.1806408055658	25.1473894917311	14.3580160565077
1544.09781317698	14.2770307203693	24.7335935880555	15.1395884964582	25.1664031055732	14.3146654656314
1544.3563277188	13.9302552522201	24.8270983211051	15.1513109248579	25.182553957991	14.3341152706862
1544.6149288367	13.7259569771159	24.7596337918484	15.1720505375689	25.1978842766922	14.3464633665439
1544.87361657416	13.8401608954383	24.7705903786552	15.1956441464963	25.2128352860633	14.3681955745439
1545.13239097472	13.9155502273033	24.7165319773405	15.1961716139052	25.2273519674092	14.3648676284281
1545.39125208192	14.3188550144582	24.7898157530117	15.2375971624287	25.2410622506886	14.4069409063829
1545.65019993937	14.8208314035878	24.8807220607376	15.2567953451893	25.2572452006796	14.4324064797853
1545.90923459067	14.702396114372	24.5439409059078	15.239757627795	25.2916480756491	14.3897471756989
1546.16835607946	14.684809447191	24.1360919886222	15.2057352509921	25.2969595842392	14.3213654405869
1546.42756444943	14.7467309691402	24.144033865831	15.170913950584	25.3176663462444	14.2954013343178
1546.68685974427	14.7695874488166	23.93201745644	15.1725949250371	25.3348136463571	14.2756741113112
1546.94624200772	14.576667850908	24.4522385228746	15.1255518023815	25.3621116311989	14.2924297763062
1547.20571128353	14.2753818896371	24.3325126875487	15.1134283069807	25.3820442639908	14.2723091688937
1547.46526761551	14.0204250795273	24.3672817709989	15.1428784372058	25.3985854035962	14.3012822766899
1547.72491104746	14.302190964478	24.4020392988081	15.1319227397558	25.4149884049137	14.2969287107159
1547.98464162325	14.2635950751507	24.575458379385	15.1416611744517	25.4291402583521	14.3227171077025
1548.24445938674	14.7704851954463	24.7863950059827	15.1546594806442	25.4434629242421	14.3541125737552
1548.50436438185	14.8365607873397	24.8831620051481	15.1749380650807	25.4572394636964	14.3807530250552
1548.76435665252	14.7171232209277	24.6353880803696	15.2243346794961	25.4705400160443	14.4000281198456
1549.02443624271	14.5693419125855	24.4309497031946	15.2391199621573	25.4855338286342	14.393582702101
1549.28460319642	14.3633885439963	24.0342327836868	15.2583420978599	25.5024293687169	14.3695629666925
1549.54485755768	14.8331759102322	24.3857079166236	15.2493900332406	25.5215336212615	14.4003103177779
1549.80519937055	14.690545218413	24.5278529814711	15.2668696825684	25.5417688589623	14.4303516117892
1550.06562867911	14.9239537497362	24.6170517351395	15.2567022980887	25.5626946414854	14.4322052224462
1550.32614552747	14.6379563553262	24.5329760474597	15.2314620895143	25.5932273716082	14.4055600752743
1550.58674995979	14.0465797160885	24.365001675994	15.2499680748242	25.5948175047648	14.404318382087
1550.84744202023	14.2273832061668	24.4126477274262	15.296718439655	25.6046885015241	14.4483443244712
1551.108221753	14.3214370119875	24.7625612336872	15.3353731338809	25.6120812729735	14.5149693997563
1551.36908920234	13.968853011846	24.9295960479286	15.342464014793	25.6200556188562	14.5369877598499
1551.63004441252	14.4011289848738	24.7472163408421	15.400800671906	25.6261311063495	14.5686971487483
1551.89108742781	14.5769419319704	24.2164678570041	15.4544756390428	25.6332246979923	14.5591259862068
1552.15221829256	14.7980133503968	23.9566171328311	15.4758875535087	25.6403844557159	14.5481020760245
1552.41343705111	14.8007764075439	24.051886496901	15.4976345044527	25.6492316894949	14.577204698216
1552.67474374784	14.4075653521551	24.1888077043481	15.5225350210011	25.6609781426859	14.6135718639421
1552.93613842717	14.7326514574575	24.6787662221073	15.5596885639117	25.6735565012989	14.6964469696475
1553.19762113355	14.0866170289131	24.7351577697877	15.5816509354852	25.6870562433899	14.7211770974131
1553.45919191145	14.2930933406505	24.4749852800222	15.5692241021948	25.6993566821692	14.6853744162055
1553.72085080536	14.234868554523	24.361045879757	15.581022656417	25.7112677815137	14.6838116298348
1553.98259785983	14.3937142269152	24.6133315885011	15.5803676687768	25.7197039728406	14.7104262127135
1554.24443311941	13.9189334297185	24.6442166838069	15.6162815575484	25.7250064738681	14.743391624683
1554.5063566287	14.052096500051	24.7479049953761	15.6729636344177	25.7282539291138	14.8005681989746
1554.76836843233	14.377560759539	24.2886902261074	15.7301636061193	25.7282239873959	14.7980219742313
1555.03046857494	14.4423243763343	24.039060729871	15.7919643626233	25.7268308978333	14.8185765921573
1555.29265710122	14.4319859984262	24.2449153796647	15.8369915456197	25.7279732349115	14.8789452232824
1555.55493405589	14.3714990740305	24.636200835139	15.8675594329344	25.7337287458113	14.9476891640647
1555.81729948368	14.5296323895326	24.5219067965848	15.9333042390178	25.741572457055	14.9888904572105
1556.07975342938	14.6976778416246	24.882562459788	15.9442970305218	25.7542385075979	15.0375967094063
1556.34229593778	14.362553396481	24.4790277673781	15.9482030892971	25.7739521143052	14.9987824845843
1556.60492705373	14.6634509316826	23.7259565055982	15.9804486950022	25.7827922751506	14.9331524063699
1556.86764682208	14.9895658464438	23.83940016148	15.9971652253071	25.7920289660148	14.9619010637051
1557.13045528773	14.6162042183235	23.7980316011115	16.0123051143939	25.8206889391558	14.9707951610828
1557.39335249561	14.7005687718223	24.2647385280427	16.0636992004474	25.8593197272372	15.0733242472345
1557.65633849067	14.6418400402472	24.4934580928999	16.1055941118472	25.8429170641818	15.1323840999783
1557.9194133179	14.6745808592914	24.4933805839133	16.1331549891994	25.8524278947384	15.1551997030967
1558.18257702231	14.8474742934748	24.2931196884396	16.1697321228848	25.8805519401651	15.1628046218212
1558.44582964896	14.9191739571276	24.5020477725403	16.2316874415169	25.9006092413083	15.238869487342
1558.70917124291	14.9545227296109	24.4366710382294	16.273030774488	25.9303810306731	15.2664378287805
1558.97260184929	15.1989421548713	24.5828637005023	16.2500824642784	25.9657061545948	15.2686113462681
1559.23612151321	14.9914653925979	24.5673515652235	16.247049136369	26.0220433959556	15.2691382771948
1559.49973027987	15.5031911827401	24.2785169346538	16.2403724366536	26.0448889726841	15.2307859314002
1559.76342819445	15.2000837245636	23.8646870706849	16.1787318958554	26.0975235625212	15.1329665454939
1560.02721530218	14.7977116271326	23.5184710241766	16.111042850013	26.1507659764297	15.0364038783173
1560.29109164833	14.7106160871621	23.8599795612579	16.0548308500317	26.2069185950808	15.04313375326
1560.55505727818	15.0538790859224	24.0408684074882	16.0435073094305	26.259449649491	15.0614498497516
1560.81911223707	14.4916382124973	24.0609319303022	16.0219799754197	26.3129811535446	15.0508193907032
1561.08325657033	14.2001034533354	24.2880144720063	15.9919148595018	26.367801510871	15.0585645634374
1561.34749032336	14.5059468795664	24.3633183685315	15.9422215270813	26.4267744307097	15.0315828598962
1561.61181354157	14.7876759199014	24.2999619445837	15.9057849948409	26.4885013302534	14.9990378708534
1561.8762262704	15.0337431322281	24.3699785408659	15.8619932336714	26.5539616511874	14.9761476891593
1562.14072855533	15.1345139378998	24.4374716888447	15.7954955372203	26.6222451971124	14.9341180331834
1562.40532044186	14.7508231067622	24.0362241168456	15.7507911698243	26.6903501177213	14.8554355448537
1562.67000197554	14.5246841390342	23.8840729140792	15.6691815225559	26.759388249444	14.7749421431523
1562.93477320193	14.1284802029676	24.1561629216535	15.5849543784573	26.8308738930763	14.7427084815513
1563.19963416663	14.410742758738	24.3193659924611	15.4583512757589	26.9059160700243	14.6606035641723
1563.46458491526	14.4113977580816	24.4283325933231	15.340821359292	26.9818269003064	14.5783717093116
1563.7296254935	14.4335395648073	24.1118330025761	15.2295513781674	27.0564353768192	14.4558242417399
1563.99475594703	13.6240571264907	24.4965370257431	15.1459061018179	27.1303796344386	14.4291118541478
1564.25997632158	13.5630959065892	24.565291653489	15.0732931627746	27.2114702911028	14.3783563454669
1564.5252866629	14.352211037502	24.4800138805847	14.9516709170356	27.3063086821787	14.2712224263564


==> model_data_15spans_l.txt <==
wav	Exp	B2B	ASE	NLI	Total
1573.06299546434	8.89996976920387	24.7514735552064	12.1124890488735	28.4143354477548	11.786723175817
1573.33130058154	9.41826450835522	24.5423568103683	12.2159562914973	28.3859679864028	11.8709469663251
1573.59969723978	9.31937323292216	24.4567966645052	12.3245827235291	28.3856965696712	11.9663976518184
1573.86818548592	9.48457257339995	24.45336048476	12.3906641365666	28.3798630444132	12.0268794116204
1574.13676536686	9.79044818922277	24.5556409953708	12.4624303252218	28.374198707332	12.0985755068949
1574.40543692951	9.8981342283623	24.6751235347644	12.5387640324047	28.3669378959368	12.1753578823108
1574.67420022082	9.93098398855964	24.5657370597657	12.6540215321264	28.3575764148967	12.2746404241941
1574.94305528778	10.3560449725069	24.509944534686	12.7642410185958	28.3457115345159	12.3718429346019
1575.2120021774	10.5340458860742	24.3902454231319	12.8604786829705	28.339346531871	12.4519550101197
1575.48104093674	10.8362059937099	24.2538430272185	12.9450247830241	28.3278971731413	12.5195258526739
1575.75017161287	11.2372707448371	24.3145962279236	13.0518788930228	28.3176686506803	12.620160212106
1576.0193942529	11.6331283534011	24.4316822003086	13.1339551962274	28.3044211868042	12.7020014480062
1576.28870890399	11.5836403619445	24.4133427138988	13.2499919518421	28.2779436181452	12.8049059025013
1576.55811561331	11.6513511438521	24.2522861458897	13.343323730366	28.2631571113359	12.8770947284081
1576.82761442807	11.8105253409698	24.2234943561254	13.4054114104632	28.272869408387	12.930974501441
1577.09720539551	11.921922287468	24.3781030562312	13.4632325184269	28.2661207699159	12.9940051734133
1577.36688856291	11.7644986413419	24.674794752488	13.556555904565	28.2524685020697	13.0985721390985
1577.63666397757	12.0440196059869	24.5761401860006	13.673803512424	28.2408558347766	13.1964725613186
1577.90653168682	12.2538723028577	24.6483355143359	13.7765753294064	28.2254998092993	13.2932668811349
1578.17649173805	12.4096165449131	24.6227123902279	13.8779811528261	28.2074508563466	13.3813675005705
1578.44654417866	12.806334463307	24.5487257019108	13.9642081674985	28.1924768359259	13.4519893505246
1578.71668905608	12.6054311746972	24.4751374875962	14.050160841958	28.1745634684859	13.5218190952085
1578.98692641778	12.4938563424662	24.4249184651277	14.1266141364477	28.1365904732218	13.5840036188389
1579.25725631126	12.8933530507873	24.1923492456905	14.2065897339726	28.1459899520036	13.6348808323307
1579.52767878406	13.032712073677	24.173410045256	14.2729601602765	28.1105333049324	13.6900419661462
1579.79819388374	13.0277140472495	24.5086056849732	14.3336532860598	28.1339308523384	13.7732386328102
1580.0688016579	13.2999818075745	24.496534794444	14.3320209978172	28.135628685638	13.7708460499108
1580.33950215418	13.2020070163627	24.4237158024583	14.34694053865	28.1320805283094	13.7775966430083
1580.61029542023	13.3577943870197	24.5541967404925	14.3562122259375	28.1254792560871	13.7965967233456
1580.88118150375	13.3322886743488	24.5076707619198	14.4025196046049	28.1125670170789	13.8328339533009
1581.15216045248	13.2484368626463	24.5387110261454	14.4458216581712	28.070280319272	13.8718604304193
1581.42323231417	13.3225706531935	24.3957271857061	14.5327450119498	28.0833947981874	13.935764286929
1581.69439713663	13.4292170792297	24.3895952370716	14.6038262778701	28.0636642040586	13.9963195948791
1581.96565496767	13.6363540035274	24.4609727241399	14.6939329567278	28.0434781856223	14.0803374468423
1582.23700585516	13.7987719506561	24.5473788020134	14.7767876822098	28.0221208266946	14.1592844093154
1582.508449847	13.9395092344663	24.4237679927367	14.8537327090152	27.9988517360011	14.2133530979426
1582.7799869911	13.9189224218653	24.2926492580621	14.915785395566	27.9764821661594	14.253078688974
1583.05161733543	14.2530948422271	24.3803823741904	14.9717249984949	27.9557190576163	14.3088740003186
1583.32334092798	14.4562604031817	24.5361626941037	15.0271860064367	27.9376728233361	14.370893662448
1583.59515781678	14.4337476957167	24.3400344022297	15.0652535696059	27.9172076614654	14.3832811436048
1583.86706804988	14.3580938428313	24.3601903198674	15.0890538005377	27.897327515015	14.4047680412656
1584.13907167538	14.2232326431361	24.6314887520627	15.1134446188544	27.8774694670633	14.4514757102211
1584.41116874139	14.3079075448337	24.416920964674	15.1618523012228	27.8532939351029	14.4706470905036
1584.68335929608	14.3560027491606	24.1591161000292	15.2376588018781	27.8249703544138	14.5066921233064
1584.95564338764	14.3903721834774	23.9765442079178	15.3215128410618	27.7917477658612	14.555395338717
1585.22802106429	14.4583710425874	24.46561122493	15.4025741978274	27.7587362483025	14.675641797957
1585.50049237428	14.5049781289661	24.3773141839305	15.4663843061902	27.7302375634425	14.7186671571337
1585.77305736591	14.5488250883312	24.2375225202097	15.545312795191	27.6970307768569	14.7677538582811
1586.0457160875	14.7471286316887	24.4885504182545	15.5992917199967	27.6690376273634	14.8393190731898
1586.31846858741	14.88213288162	24.353488822319	15.6248414493629	27.6474109267666	14.8447051584973
1586.59131491402	14.8768737067077	24.1500578787122	15.6571138917342	27.6327949167684	14.8474831865872
1586.86425511575	14.9064010365335	24.3213386494231	15.6755304278482	27.6210291157907	14.8819716493792
1587.13728924108	15.0109617700756	24.2791310922981	15.688250923912	27.6148359973813	14.8874000830945
1587.41041733847	15.1186422592826	24.0554280229808	15.6635624248676	27.6263378959154	14.8412617897893
1587.68363945647	15.1764729112599	24.176746449132	15.6760785725762	27.5954838471483	14.8643718157992
1587.95695564361	14.8756929489441	24.1577532760485	15.7154563625912	27.5692345262189	14.8933516245012
1588.2303659485	14.9859688147651	24.0433850488335	15.7660894432118	27.5433673781493	14.9199619225969
1588.50387041976	14.9915812163802	24.3283188657443	15.8165506641513	27.516286459868	14.9941418892855
1588.77746910603	14.7472943889313	24.2933194794801	15.8640523498385	27.4921751869708	15.0279164882423
1589.05116205602	15.087082706889	24.074543161205	15.9056282547915	27.4671250487228	15.0340543065354
1589.32494931845	14.8913057060793	24.2001117870136	15.954557689012	27.4350117836027	15.0877897265121
1589.59883094207	14.6247729653314	24.2185128794301	16.0131398956556	27.4064564253906	15.1363045738448
1589.87280697568	15.1147038707682	24.1303117350053	16.024250198377	27.3923375876814	15.1335274255907
1590.14687746809	15.1347097830374	24.1641620313173	16.0279852018101	27.3863514507962	15.1404660597014
1590.42104246817	15.1742029510553	24.2135273349502	16.0343328067191	27.371164409077	15.1508879851167
1590.69530202482	15.1435512486073	24.1114531842568	16.0341280763335	27.3611657261928	15.1373253842129
1590.96965618695	14.9647956883258	24.092030660523	16.0387778154749	27.3462237614125	15.1377433886987
1591.24410500352	15.154912156743	24.057105185149	16.0772186118728	27.3256856700541	15.1632191815251
1591.51864852353	15.2950492415107	23.8970307380307	16.0935795611728	27.3080110216904	15.1543468266755
1591.79328679601	15.3197759732811	23.8720805757987	16.1305422480709	27.2839551506888	15.1792544999754
1592.06801987002	15.4381250937298	24.0455592706713	16.1677998423489	27.2584252984329	15.2307605282374
1592.34284779465	15.7292342148437	24.1600044381642	16.223170535757	27.2260701272998	15.2882843450487
1592.61777061902	15.510946085834	24.2562788729754	16.2776734927936	27.1938949309246	15.3425740412321
1592.89278839231	15.3768648494569	24.1894696634505	16.3191580350349	27.1654859880364	15.3654163411473
1593.16790116371	15.4870928290565	24.0141019038649	16.3318339755605	27.1452648464376	15.3508029314111
1593.44310898245	15.4853065799518	24.0987125742024	16.3295690258223	27.1414343887474	15.3601511411063
1593.7184118978	15.6314724508566	24.0614852185983	16.3327296041987	27.1425125069751	15.3577518569561
1593.99380995904	15.6833020787986	24.032133205349	16.3411179405529	27.1634924871414	15.3618671087857
1594.26930321553	15.740001941905	24.0184124631949	16.3386078611942	27.0658878877481	15.3514897804088
1594.54489171661	15.4232667438167	23.8783960985103	16.3232206607142	27.1364478160377	15.32466626744
1594.82057551171	15.3470492157356	23.8643417725637	16.3047191468485	27.1439930171138	15.3084966111148
1595.09635465024	15.3505420852928	23.7166342276432	16.3102702865346	27.1558612995444	15.2927603336508
1595.37222918168	15.4600249325795	23.5536575474252	16.3212541097427	27.0549458680963	15.2709722744371
1595.64819915553	15.2768389281873	23.9555834723713	16.3483528109368	27.1198849432584	15.3542594128194
1595.92426462133	15.4677738089298	24.0319588474685	16.388358982855	27.1177622304148	15.3964447947127
1596.20042562866	15.3874764536995	23.9681873709055	16.4003835598737	27.1293702415483	15.3979853637956
1596.47668222711	15.3933228856755	23.6706192670161	16.4231664037247	27.115467893822	15.3723577393052
1596.75303446634	15.5563812106334	23.7976439747212	16.4351006553307	27.1185653977187	15.4005364654243
1597.02948239601	15.6482003696225	23.8125125681027	16.4236644457588	27.1396451409931	15.3950786696487
1597.30602606583	15.7657044793766	24.0110850416384	16.4051576107401	27.1655053819827	15.4101386679654
1597.58266552556	16.079855538912	23.9868813681982	16.3813953249437	27.2000266860822	15.3901816784746
1597.85940082496	15.9356216774886	23.8444189440452	16.3638197038201	27.2325660216393	15.3584111246809
1598.13623201385	15.8336919116459	23.8147763374773	16.3614184986733	27.2647460501697	15.3543748873463
1598.41315914208	15.8168153820689	23.5444815749743	16.3761719010892	27.2887305884856	15.3279222984823
1598.69018225953	15.7802157500306	23.7183078015922	16.4010789994181	27.3188844884162	15.3752946840846
1598.96730141612	16.0015682187287	23.5492147410303	16.408078996247	27.283900906019	15.3533751918846
1599.24451666179	15.9597514932931	23.5469609609974	16.4556445583547	27.4375447082821	15.4000683233258
1599.52182804654	15.8362469987549	23.7445613734014	16.4975371660042	27.5393988292512	15.4692059243701
1599.79923562039	15.9151038738748	23.6925618729619	16.5271852309006	27.6260411562311	15.4901179354498


==> model_data_15spans_s.txt <==
wav	Exp	B2B	ASE	NLI	Total
1490.2162110573	9.96392022343458	17.5980358820983	12.5713136193192	21.5621670587725	10.9863439780021
1490.45699714579	9.96908191401503	17.8040738560893	12.7387846147653	21.3320915307672	11.1258214793363
1490.69786105829	10.0898873801823	17.8459819318569	12.76589711626	21.1780886194352	11.1384950864539
1490.93880283256	9.7099250174522	17.9973789439991	12.7771218317607	21.0418876821496	11.1643238191985
1491.17982250634	10.0746325069319	18.1653017838401	12.9183268221737	20.9225911094351	11.2834926869065
1491.42092011743	10.4231360958528	18.1129569879516	12.9242538049286	20.7988703755768	11.2631705572911
1491.66209570363	10.3129666711579	18.0117671629209	12.9530265056076	20.6920542538052	11.2495746135724
1491.90334930277	10.9008717680817	18.1531677531285	13.0834653955181	20.5955380672377	11.3558974838796
1492.14468095273	10.5225297490991	18.1167967311656	13.0260211164403	20.5036838469584	11.2987324590147
1492.38609069137	9.85584946355298	18.2600365669399	12.9901076641463	20.4182348819591	11.2934607995282
1492.62757855661	10.3759151026132	18.5495298306977	13.0916538050457	20.3304129296624	11.4083341310415
1492.86914458637	10.9149155946929	18.7470172721404	13.1467347026487	20.2448741064621	11.4721642638837
1493.11078881862	9.82882314522552	18.7052870745081	12.9752170703485	20.1563273369448	11.3356376475293
1493.35251129133	10.2493862807528	18.7343041320374	13.0964015847514	20.0646072139352	11.4113621781558
1493.59431204252	10.5123106846755	19.010645275368	13.140752783263	19.9688646675602	11.4782007862906
1493.83619111021	10.9534074022449	19.1124274165595	13.2608784631159	19.8684625002995	11.5632007394862
1494.07814853245	11.2219644093187	19.0647982452757	13.2701586793041	19.7658838757079	11.5457517610103
1494.32018434733	10.3004142267821	19.0188227016299	13.2726049815968	19.6614003399883	11.5233387059279
1494.56229859294	11.2057364570186	19.0862793002452	13.486465097287	19.5575587214948	11.6607641971701
1494.80449130743	11.1773806725169	19.0530654331864	13.4907320290343	19.4552395296714	11.6407761765664
1495.04676252894	11.1253893293094	19.1089188683614	13.5105150816699	19.3565746186875	11.6472360322086
1495.28911229565	10.6609317574492	19.2770621499348	13.4629853688424	19.262101393827	11.6295580254343
1495.53154064576	11.2762820186414	19.4031552292017	13.5957930090236	19.1705571980104	11.721687932645
1495.7740476175	11.4328936457944	19.3709562658793	13.5347314141027	19.0773748438091	11.6597316075648
1496.01663324913	10.9941703015709	19.3328713467838	13.4774323029492	18.9808053565018	11.5985323380571
1496.25929757892	10.9125512819714	19.3929223526528	13.5045156176649	18.8771602345273	11.6069403598757
1496.50204064518	11.1976113105277	19.3860010946005	13.5500756080982	18.7655128086757	11.6138670316843
1496.74486248623	10.6578166552583	19.3308222762926	13.5662052751079	18.646599404504	11.5917282444856
1496.98776314042	11.2297239437401	19.4331016303605	13.729876586062	18.5260429221562	11.6876529386638
1497.23074264613	10.669107493484	19.3973929543748	13.7029856562718	18.4077185994486	11.6401916654926
1497.47380104176	11.0053764563571	19.445814671725	13.8429183563633	18.2934477458633	11.7100857124937
1497.71693836575	11.2861650728636	19.5111232635091	13.8400519832472	18.1787084818053	11.6937452686205
1497.96015465653	11.7085576328006	19.6839736936436	13.8993636069996	18.0652532817198	11.732037995875
1498.2034499526	11.1280363056903	19.6816890017242	13.817514387539	17.9540978531953	11.6559862610081
1498.44682429244	11.1696366171564	19.6719019844609	13.918802636944	17.8460861315283	11.6897874366764
1498.69027771459	11.6825413369941	19.7695870081676	14.0063078303033	17.7381422206806	11.730720412547
1498.93381025761	11.2799409614994	19.8194132545204	13.943578618874	17.6279635647903	11.6734837927168
1499.17742196005	11.0287910179193	19.716555241497	13.94726165346	17.5179541083634	11.6316365091456
1499.42111286054	10.6421808529498	19.7463735007272	13.890108134267	17.40774028259	11.5741001955191
1499.66488299768	10.9662541835135	19.8544562683574	13.9879246009166	17.2942470857355	11.6173084087882
1499.90873241015	11.5478116954803	19.8945308624975	14.0392802421709	17.1735319252986	11.6197507097004
1500.15266113661	10.8090154607991	19.8553466164276	13.9983853566024	17.0476592554259	11.5552861612502
1500.39666921577	10.6353510498244	19.8662673484424	14.0884884450472	16.9239587356684	11.5723138127476
1500.64075668635	11.557023017841	19.8720840416025	14.2711720050757	16.7998778239735	11.6371747182196
1500.88492358712	11.7084424377677	19.8708740648863	14.2889333487223	16.6766699463631	11.6086848569797
1501.12916995683	11.1714752366213	19.9060223109672	14.2587294724288	16.5599606691241	11.5609935323488
1501.37349583431	10.9483385838724	19.9539647419226	14.2389596023747	16.4534562471042	11.5233853720287
1501.61790125838	11.4341793043326	19.9827082736259	14.3315123705818	16.3521185823096	11.5435972519823
1501.86238626788	11.2311973366898	20.0157703428197	14.2898889562965	16.251571552806	11.4929843367279
1502.10695090171	11.0633587812154	20.1380031239955	14.3039665420439	16.1480835430974	11.4823029147162
1502.35159519877	11.1648155730093	20.1562492378178	14.3229943934907	16.0387853505335	11.4569711275281
1502.59631919798	10.8834620304169	20.1083507069394	14.3571305056327	15.9236478351486	11.4275223639476
1502.8411229383	11.1999280119985	20.0931445759783	14.4452392216007	15.8042183805963	11.4268852671454
1503.08600645872	10.7613447270637	20.2310784736012	14.4158836977741	15.6803688679442	11.3849919722946
1503.33096979823	10.4383986146118	20.0136417164427	14.430294840139	15.5595451748346	11.3180184796
1503.57601299588	11.2723089171151	20.1911745797253	14.5425702500831	15.4392587856448	11.3498266016372
1503.82113609071	11.1210234850642	20.3093185399895	14.5735738797294	15.3180561945091	11.3319595317838
1504.06633912181	11.4681978445371	20.3212116252959	14.6889089365569	15.2022723460657	11.340563723377
1504.31162212829	11.2943292779321	20.1566333217009	14.6556152942651	15.0915609502918	11.2585858770813
1504.55698514928	11.2611705238994	20.2591546085593	14.6634610784806	14.9872093946975	11.231618936136
1504.80242822394	11.4235489839051	20.3756554191488	14.7199257776745	14.8841665928936	11.2275401582254
1505.04795139145	11.1401047390553	20.4623443560572	14.6925028855097	14.7842820768505	11.1823740746368
1505.29355469103	10.8313869761868	20.579682405834	14.7015604468326	14.6811043909692	11.1546016804796
1505.53923816191	10.7573989325267	20.6898456521456	14.7055343278571	14.5734621963101	11.1205217196872
1505.78500184335	10.5787110209943	20.7123257962475	14.7773390786689	14.4589724725826	11.1018462593674
1506.03084577464	10.9810956771664	20.4900351557096	14.7990038903211	14.3426772542175	11.0323189540789
1506.2767699951	10.6980022182755	20.6349255116727	14.8124641132426	14.2279032689611	10.9999607198218
1506.52277454405	10.8430888271717	20.8105530059398	14.9280044419749	14.1153164827558	11.0118502926055
1506.76885946087	11.1382943633143	20.870778274208	15.0001433881707	14.007167522295	10.9935991345768
1507.01502478494	11.2011415842215	20.8834239259658	15.0711479216396	13.8997712716438	10.9686386410438
1507.26127055568	10.9083092041084	20.8951356110142	15.1201963867048	13.805683695934	10.9404548700503
1507.50759681253	10.9618143310455	20.8705358816707	15.1676829187508	13.7270105058499	10.9150326626903
1507.75400359496	10.8294418832555	20.8942746313843	15.1623662841905	13.6559763833149	10.8781014593466
1508.00049094246	10.9552250883591	20.9428889664135	15.2082906349546	13.5977811102472	10.8690575665671
1508.24705889456	10.8638935456154	21.0986253951623	15.2260071050401	13.5505982079933	10.8652999359845
1508.49370749078	10.5720794652403	20.8557154832377	15.2025271589295	13.5122938973937	10.8125872749985
1508.74043677071	10.6935316850437	20.7492019890335	15.2862207260992	13.4753618694195	10.8121573860985
1508.98724677394	10.3723946428199	20.7716141072374	15.3575519222392	13.4306681099966	10.8153483787503
1509.2341375401	10.8564032781709	20.9513788803727	15.5108952306928	13.3940064343894	10.8662136503086
1509.48110910882	10.4318484358414	20.8320568131629	15.4621515830545	13.3666588253656	10.8224212198609
1509.7281615198	10.5291514932492	21.1947908107615	15.6094680446057	13.3537429502091	10.9004058102603
1509.97529481272	11.1280061552078	21.4292216679485	15.6797743019577	13.3525629882444	10.9448695656887
1510.22250902731	11.2597163909565	21.4347401696898	15.697648535503	13.3624481856627	10.9570474850389
1510.46980420332	11.0590065584378	21.4746108971307	15.7421757947901	13.3825840743496	10.9871236742762
1510.71718038054	11.2919048710206	21.4987717205582	15.7789627906482	13.4161406956003	11.0209199794477
1510.96463759877	11.1142792164934	21.4609676967487	15.8112258294266	13.4677211518251	11.0579616190333
1511.21217589783	11.3076738487801	21.5579585288204	15.887161889342	13.5429898709953	11.1354290123883
1511.45979531758	10.5764457399864	21.6914025063432	15.8174642458098	13.6402280523308	11.1792843101913
1511.70749589792	11.1905427380106	21.6583918399751	15.9714233551866	13.7598876373662	11.2968766181823
1511.95527767873	11.0457646086818	21.6303738598841	15.8908548872365	13.8852021507443	11.3368130929749
1512.20314069997	11.0212418634517	21.7737728181793	15.9548600147438	14.013670645281	11.4439689338184
1512.45108500159	11.5678292143183	21.7568108575672	16.0330742005181	14.1486855676515	11.5445498288011
1512.69911062357	11.2574434572823	21.8363342828168	15.9981070858565	14.287386206825	11.6150796860128
1512.94721760594	11.1014741423416	21.9037447311903	16.0620886230781	14.4319492263461	11.7227561239082
1513.19540598873	11.8689638076765	21.8728500093301	16.1799894157553	14.584659772561	11.844719159329
1513.44367581201	11.6566511349984	21.9107289350623	16.1490598221097	14.744877926732	11.9214012098604
1513.69202711586	11.8247811253052	22.0486645376662	16.2571142445652	14.9147584662166	12.0646261053921
1513.94045994042	12.132355662246	21.9393047325369	16.2874144163753	15.0887472531409	12.1544102703641
1514.18897432582	11.3137919841139	21.8065245468677	16.219017970476	15.263643596073	12.2010988327706
1514.43757031224	12.0352116832665	22.014474744272	16.2940146001148	15.4387201847798	12.3397756077841
1514.68624793986	11.8696698763071	22.1118849482316	16.2137570841599	15.6099977405186	12.4002624001386
1514.93500724893	11.4075415046151	22.2108357229903	16.2284112397576	15.7721482527719	12.4938057122685
1515.18384827968	12.0683666715996	22.2709012109888	16.3420671188447	15.9194400376975	12.617468109693
1515.4327710724	11.6566163259074	22.3279110465243	16.3030978204231	16.063717803965	12.6737058975895
1515.68177566739	11.768348177494	22.4432575356634	16.4285659736519	16.2011744107292	12.8035637616246
1515.93086210497	12.2544812785961	22.3276742180871	16.509430884715	16.3318858994071	12.885261000872
1516.18003042551	12.6652066182798	22.4469290111191	16.5558716621289	16.4652118442523	12.9790687421861
1516.42928066939	12.4617081825195	22.5367624594672	16.5862714956807	16.5847369735842	13.0559194607105
1516.67861287702	12.5232740863011	22.5720480600478	16.6251449229499	16.7056694466891	13.1306058087605
1516.92802708883	12.8011858554063	22.6469074352976	16.6738653768911	16.8231434208586	13.2123624611309
1517.17752334528	12.7243848293324	22.7285777593231	16.6559961635345	16.9471216719247	13.2670729029118
1517.42710168688	12.4968108748229	22.6950287599892	16.6398882629548	17.0680880470415	13.307173832349
1517.67676215412	12.5856540364215	22.5865436634927	16.6416862101767	17.1885604008352	13.3455079003028
1517.92650478756	12.5829654511622	22.7169089658881	16.6417434890356	17.2988630138015	13.4062070792116
1518.17632962777	12.2883958542145	22.7427124909564	16.6258680667051	17.3914848691849	13.4391929165165
1518.42623671534	12.3732383467652	22.5856992691539	16.7258810231584	17.4773530108922	13.5025739377695
1518.67622609089	12.1259329810045	22.7511878887139	16.7220116287568	17.5560079486842	13.5522806689876
1518.92629779507	12.4263253096351	22.8413761201038	16.7822330376232	17.6265070262344	13.6201834436047
1519.17645186856	12.6217051807908	22.7306586015243	16.8378408162324	17.6889468669449	13.6582551548346
1519.42668835207	12.7046770914883	22.5825801289175	16.8884746028168	17.7440177544818	13.6855306526194
1519.67700728632	12.6505362761864	22.7177390953899	16.9312680891909	17.7947587715803	13.7432498873751
1519.92740871207	12.9254122382106	22.6836489204023	16.9757319796912	17.8438481217215	13.7795021521843
1520.1778926701	12.7033184299098	22.7210069596256	16.946634733806	17.8866867651722	13.7870313472207
1520.42845920123	12.6452492355831	22.6670343769513	16.980778370458	17.9337192326686	13.8148088057893
1520.67910834629	12.8936413626378	22.4454342591936	16.9713206531969	17.9814309567175	13.7990379002655
1520.92984014615	12.7834719835233	22.617782353419	16.9327454120784	18.020033120748	13.8181630818065
1521.1806546417	12.6172064007811	22.6000277356981	16.9569725690472	18.0526091497894	13.8399990369594
1521.43155187385	13.0347434255085	22.5719380318063	16.9512694216791	18.0763455335573	13.8424398271048
1521.68253188355	12.9407205302994	22.8262490093461	16.9689594942513	18.0920730489233	13.89034931469
1521.93359471178	13.0954105368593	22.9906735029575	17.0437036771811	18.1133220596304	13.9559875617063
1522.18474039954	12.8761029584656	23.1149165500849	17.078644342026	18.126285504282	13.9935087953992
1522.43596898784	13.1058118173141	23.0884694968636	17.1236088482394	18.1401716911722	14.0176656151393
1522.68728051775	13.2269231328257	22.9159720950318	17.1538795596107	18.1549794715803	14.0163464381475
1522.93867503034	13.1826917933198	22.8069504703044	17.1540616074665	18.1685832833152	14.0074576540685
1523.19015256673	12.9948035816477	22.7374131316223	17.1864415530286	18.1938882452123	14.0235561379076
1523.44171316804	12.9531568991347	22.5562235177879	17.1529101821396	18.2242140674513	13.9940955995064
1523.69335687545	13.137198056497	22.6338914368685	17.1426319032346	18.2655828874666	14.0154397741106
1523.94508373013	13.0049563580989	22.5129126754865	17.0968503000772	18.3190165685653	13.9961777743669
1524.19689377331	13.0896776727523	22.1505766177827	17.0314864093994	18.3906577690716	13.9374148397734
1524.44878704623	12.4324802274791	22.3604748534227	16.9790464437133	18.4662534045325	13.9694558805175
1524.70076359017	12.4110937816066	22.5805195089485	17.0309151461136	18.542931372775	14.0541257116431
1524.95282344641	13.035725783692	22.5912771961952	17.0973630585683	18.6391748371162	14.1232681934757
1525.20496665629	12.5758404850742	22.436504040592	17.1273399031912	18.8051826439198	14.1737805632265
1525.45719326116	12.7818550099662	22.2823888524039	17.0766809789609	19.1193302440464	14.2292388987767


==> model_data_5spans_c.txt <==
wav	Exp	B2B	ASE	NLI	Total
1531.02736154655	8.1731636688901	24.2175916136525	19.4301369458283	27.5696324628855	17.7112099546769
1531.28151771285	13.3536620892559	24.659456821076	19.640212624209	27.4886751005284	17.9406874399958
1531.53575827487	16.0150849516795	23.8990652309391	19.7141231230884	27.4279136954483	17.8085768478565
1531.79008327466	17.784883330863	24.2278334220617	19.8822554873896	27.3861631682711	17.9920586653349
1532.04449275429	18.2754135647694	24.6573630448564	20.0701023484984	27.362151203808	18.2109842734622
1532.29898675586	18.5356159507408	24.8869442914696	20.1167504633048	27.3579111002593	18.2921467901329
1532.5535653215	18.5261577991226	24.9242894110729	20.201394333853	27.3712487493653	18.3575016987457
1532.80822849336	18.5975392987071	24.8469559181015	20.3708762856564	27.408121469843	18.4547023536593
1533.06297631363	18.6228758772962	24.9261831414778	20.4803544666601	27.4652633128291	18.5505351987201
1533.31780882452	18.377475801166	24.7056423054467	20.5262496681632	27.5386790787669	18.537058160697
1533.57272606827	18.2389418003921	24.5605797323213	20.5687917169201	27.631430014618	18.539742589362
1533.82772808715	18.0841314835552	24.3362289912955	20.6446073140508	27.7325130705418	18.5416054925624
1534.08281492345	18.3319728985122	24.1546891147003	20.6744987943654	27.8463351600561	18.5247060360399
1534.3379866195	18.2435813844836	24.4462653392508	20.7078201372012	27.9575258750911	18.6363319898025
1534.59324321765	18.6405765343866	24.5164868511246	20.7949267109302	28.0741509201112	18.7224385086588
1534.84858476028	18.7782964517002	24.6702368296648	20.8642944027135	28.1894829269607	18.8192114771192
1535.1040112898	18.9240360960133	24.5902613518432	20.9290682609184	28.3033392333059	18.8514870680252
1535.35952284865	18.9722726550508	24.4042935737338	20.9697846343503	28.4169072403437	18.8386547061919
1535.61511947929	18.9299843211001	24.6697957304982	21.096497593237	28.5287875923342	19.0018029700978
1535.87080122422	18.7733329950809	24.4428915269984	21.1522058591917	28.6396026380359	18.9850480629805
1536.12656812596	18.9110129377455	24.4123290345894	21.1728031233414	28.7488097246364	19.0005002339531
1536.38242022705	19.1433853600243	24.5937988520099	21.12237881085	28.8548662022145	19.0320795328019
1536.63835757008	19.0420195010291	24.5857751046796	21.0538526255173	28.9549694838008	18.9976098835575
1536.89438019766	19.0554335085607	24.3641622032378	21.0154418657762	29.0427230103392	18.9202538179386
1537.15048815241	19.0601796542721	24.2258511291145	20.9503051486537	29.127399401622	18.8483703241738
1537.40668147701	18.8949697318766	24.4717828799198	20.8699615086311	29.2055478821995	18.8750519448683
1537.66296021415	18.8719411457873	24.5614118571757	20.7904748191395	29.286448411051	18.8562977809911
1537.91932440654	18.7321111904651	24.4675220657943	20.7901251111555	29.3501509372026	18.8363313142104
1538.17577409694	18.7467039591811	24.725500671543	20.6900423015388	29.4136108828419	18.8458645469955
1538.43230932812	18.5818529134657	24.4466314354356	20.6242738776276	29.4716967554936	18.7346436472162
1538.68893014289	18.664538302435	24.6471648489043	20.6025957057127	29.5270805478013	18.778040524794
1538.94563658409	18.6699100639934	24.1922963235696	20.5892430004961	29.5836961619559	18.6517029715752
1539.20242869458	18.7545290507693	24.3666086144821	20.5342850782609	29.6330756686489	18.6680002733757
1539.45930651724	18.6938033797961	24.6029327474353	20.4407353382362	29.6747054251398	18.6717152041427
1539.71627009501	18.4843288518774	24.4682770948012	20.3578601416602	29.7197967402318	18.5855574127428
1539.97331947083	18.5396968365669	24.4662043794625	20.299450821331	29.7674576256619	18.5497212949205
1540.23045468767	18.7479484931169	24.4281253760786	20.2264018525065	29.8019743665636	18.4936507561091
1540.48767578856	18.7027851981813	24.7479161893249	20.1678777159725	29.8381619789096	18.5356023155301
1540.74498281651	18.5651986603149	24.8082143737406	20.1144002295932	29.8715239682228	18.5154846411956
1541.0023758146	18.5352042549868	24.6240824389105	20.0867811789252	29.9009141673408	18.4547152058329
1541.25985482591	18.3584185200271	24.5719500243939	20.0714876594994	29.9300241133405	18.4336545717992
1541.51741989358	18.3138671246877	24.4748394907158	20.0658123912634	29.9596910493269	18.4080356311643
1541.77507106075	18.1775686655312	24.5151308103142	20.0832217019715	29.9907647074021	18.4320494637962
1542.0328083706	18.302563809083	24.4489909026327	20.0596855481664	30.0066945471102	18.4007138234805
1542.29063186634	18.6806038430471	24.3688163022559	20.0987019900968	30.0311755433213	18.4088161411296
1542.5485415912	18.8728928978694	24.585971691953	20.0828424930308	30.0600105635446	18.4539590393119
1542.80653758846	18.6321583672681	24.6349540894959	20.0196588570165	30.0743126174319	18.4231831435285
1543.0646199014	18.6526493662747	24.4681563535262	19.9970828260394	30.0958150821594	18.3686415750858
1543.32278857336	18.7064881328289	24.6262624306408	19.9710019587484	30.1179811155373	18.3903180820569
1543.58104364768	18.5207154562629	24.7439466106826	19.9302730759168	30.1396581110064	18.3909563496773
1543.83938516775	18.3634546129935	24.8554425646802	19.9232067734498	30.1599171731728	18.4128930077483
1544.09781317698	18.3776123014829	24.7335935880555	19.8821317328006	30.1791955536104	18.357355312434
1544.3563277188	18.0565013331543	24.8270983211051	19.8938620825419	30.1962658137654	18.3881381906334
1544.6149288367	17.9356543852248	24.7596337918484	19.9146740723033	30.2138403584039	18.3885371961356
1544.87361657416	18.0178580857043	24.7705903786552	19.9383529702226	30.2398923813914	18.4094345461513
1545.13239097472	18.3546323397941	24.7165319773405	19.9388195616689	30.2433368782959	18.3974317374862
1545.39125208192	18.536136659923	24.7898157530117	19.9804197920152	30.2556982920971	18.444485309283
1545.65019993937	18.6911607658486	24.8807220607376	19.9997757912494	30.2705435238721	18.4800369417331
1545.90923459067	18.5868780213943	24.5439409059078	19.9828410818783	30.2886886651788	18.3900079905179
1546.16835607946	18.4766403250131	24.1360919886222	19.9489027858326	30.3096830959646	18.2658701776693
1546.42756444943	18.5770335998614	24.144033865831	19.9141814614027	30.3320977913059	18.2457062280304
1546.68685974427	18.5280665926301	23.93201745644	19.9159433102894	30.3547845011588	18.1927592130475
1546.94624200772	18.5373159639843	24.4522385228746	19.8689369281071	30.3760618187818	18.2942133006762
1547.20571128353	18.4611942507219	24.3325126875487	19.8567870919316	30.3953223094168	18.2576881384914
1547.46526761551	18.3735340337082	24.3672817709989	19.8862781538002	30.4120791337522	18.2877020188402
1547.72491104746	18.5083691038348	24.4020392988081	19.8753362423219	30.4282550764781	18.2896484065212
1547.98464162325	18.4471091416543	24.575458379385	19.8851666057719	30.4426894786345	18.339238537383
1548.24445938674	18.7640859880851	24.7863950059827	19.8981567421805	30.4571048462991	18.3985957691986
1548.50436438185	18.8012243060485	24.8831620051481	19.9184290720806	30.471491435867	18.4359543793978
1548.76435665252	18.7951543151529	24.6353880803696	19.9678647248231	30.484887542786	18.4140063760542
1549.02443624271	18.6586497217904	24.4309497031946	19.9826131614344	30.4999693361157	18.3754402635853
1549.28460319642	18.5396168143428	24.0342327836868	20.0017593718884	30.5166037952688	18.2875301292972
1549.54485755768	18.547171016666	24.3857079166236	19.992788672901	30.5352572247266	18.3733369362335
1549.80519937055	18.4720606529348	24.5278529814711	20.0103515573751	30.5545733412401	18.4218778874742
1550.06562867911	18.5791053584213	24.6170517351395	20.0001223087656	30.5740182693231	18.4376322357799
1550.32614552747	18.595168319299	24.5329760474597	19.9746447942613	30.592739535235	18.4006396268323
1550.58674995979	18.5199571305403	24.365001675994	19.9930304063854	30.6058402536245	18.3725605572456
1550.84744202023	18.4431874407359	24.4126477274262	20.0397510096711	30.6172370290114	18.4173935765488
1551.108221753	18.724801333542	24.7625612336872	20.0782961463162	30.6265262071339	18.5303607042602
1551.36908920234	18.6575831710066	24.9295960479286	20.0852112917924	30.6344650008595	18.5749338305664
1551.63004441252	18.6563528082339	24.7472163408421	20.1434253094285	30.6413156772186	18.5730826214084
1551.89108742781	18.6223838100849	24.2164678570041	20.197042961567	30.6488451258966	18.4755392550435
1552.15221829256	18.5346794673492	23.9566171328311	20.2182741575027	30.656448980461	18.4192165684956
1552.41343705111	18.5626735089314	24.051886496901	20.2398081503892	30.6657257354356	18.460491394739
1552.67474374784	18.5955987975753	24.1888077043481	20.2646582097473	30.6772794101208	18.5151747711748
1552.93613842717	18.6743266432384	24.6787662221073	20.3016479215726	30.6891252263974	18.6686608360121
1553.19762113355	18.3854486824799	24.7351577697877	20.3234224934294	30.693861405703	18.6980106120443
1553.45919191145	18.5969709184736	24.4749852800222	20.3107626711981	30.7145436356344	18.6244442931942
1553.72085080536	18.5463869951677	24.361045879757	20.3224280328666	30.7270473648164	18.6031548315241
1553.98259785983	18.5982502865449	24.6133315885011	20.3214966709192	30.7364320299749	18.6686901235134
1554.24443311941	18.5396564011727	24.6442166838069	20.3572085132612	30.7433781645467	18.7013815228652
1554.5063566287	18.6238564141333	24.7479049953761	20.4136489139586	30.7470665759272	18.7664742519472
1554.76836843233	18.6978834563506	24.2886902261074	20.4705981478231	30.747854514775	18.6838443935023
1555.03046857494	18.6172924256943	24.039060729871	20.5321985345176	30.7484208658901	18.653829581309
1555.29265710122	18.5338800084032	24.2449153796647	20.5770135361306	30.7512695648574	18.7420060323803
1555.55493405589	18.796664715629	24.636200835139	20.6074378727819	30.7577743839293	18.8695259374678
1555.81729948368	18.8273505144644	24.5219067965848	20.6730443951778	30.7663309740712	18.883043742198
1556.07975342938	18.9269176611505	24.882562459788	20.6838558953837	30.7786418070822	18.9866891477869
1556.34229593778	18.7020623680398	24.4790277673781	20.6875104531385	30.7920061286382	18.8825040814027
1556.60492705373	18.6312405018162	23.7259565055982	20.7196831713049	30.8099786113434	18.6828118000586
1556.86764682208	18.7542101366345	23.83940016148	20.7362750115108	30.8311829696999	18.729780956755
1557.13045528773	18.8141549282235	23.7980316011115	20.7512965651939	30.8717742244592	18.728902098757
1557.39335249561	18.9083837838482	24.2647385280427	20.8024666738629	30.8620201598519	18.9013384512743
1557.65633849067	18.9067255363548	24.4934580928999	20.8442216454432	30.8729099444141	18.9946497140391
1557.9194133179	18.9349925641292	24.4933805839133	20.8716703331428	30.8810923231512	19.0130701259521
1558.18257702231	18.9143386223968	24.2931196884396	20.908162885151	30.900555960805	18.9801209567848
1558.44582964896	19.0037746250114	24.5020477725403	20.9700732334473	30.9358083186956	19.0830402817627
1558.70917124291	19.0708597054124	24.4366710382294	21.0115681628573	30.9501099009835	19.0918100805064
1558.97260184929	19.0823682360939	24.5828637005023	20.9885533465432	30.9894284938044	19.1216227249765
1559.23612151321	18.9659040783158	24.5673515652235	20.9855635055556	31.0262692994177	19.1176459301106
1559.49973027987	18.7368074396721	24.2785169346538	20.9791375090857	31.0680083869097	19.0318399424841
1559.76342819445	18.6597845217758	23.8646870706849	20.9177185935421	31.1216466771092	18.8690400102278
1560.02721530218	18.5988580720001	23.5184710241766	20.8501130165912	31.1739212415462	18.7181931409804
1560.29109164833	18.6397009866934	23.8599795612579	20.7941026943972	31.2282780252179	18.7961987212948
1560.55505727818	18.7609971551397	24.0408684074882	20.7829909948344	31.2808653599328	18.8476752912958
1560.81911223707	18.7332757559599	24.0609319303022	20.7616946688125	31.3339333062284	18.8430721803449
1561.08325657033	18.7168528564244	24.2880144720063	20.7318672820593	31.3886836969337	18.8937322716759
1561.34749032336	18.6339341085725	24.3633183685315	20.6824887922846	31.4469970612743	18.8860358394716
1561.61181354157	18.6726188142772	24.2999619445837	20.6464366781136	31.5075530818018	18.8475221020186
1561.8762262704	18.6906090959738	24.3699785408659	20.6030240048289	31.5716197432625	18.8419297889816
1562.14072855533	18.8290742160843	24.4374716888447	20.5368479262386	31.6382785564437	18.8198146789118
1562.40532044186	18.5198357724623	24.0362241168456	20.4925575588868	31.7046582438329	18.6802359265093
1562.67000197554	18.2588008230384	23.8840729140792	20.4112787272341	31.7725377158412	18.5854681567765
1562.93477320193	17.7621317032451	24.1561629216535	20.3273917505808	31.8432580254929	18.6111414314068
1563.19963416663	17.6685851841598	24.3193659924611	20.2010088641213	31.9172245830607	18.5730938643236
1563.46458491526	17.8854142569188	24.4283325933231	20.0836950854673	31.9913330806602	18.5236946086574
1563.7296254935	17.9720387230615	24.1118330025761	19.9725615462029	32.0649262234402	18.3669428352019
1563.99475594703	18.0118801348828	24.4965370257431	19.8891015171358	32.1388886641306	18.4101353754127
1564.25997632158	17.9745781705423	24.565291653489	19.8167234624283	32.2191448821522	18.3784975706433
1564.5252866629	17.9847845474287	24.4800138805847	19.6950590081907	32.3150543750045	18.2743510954299


==> model_data_5spans_l.txt <==
wav	Exp	B2B	ASE	NLI	Total
1573.06299546434	15.625814549046	24.7514735552064	16.8522189291123	33.4019833685786	16.1174513078785
1573.33130058154	16.0155405732929	24.5423568103683	16.9555632493217	33.3851611104178	16.1743952969063
1573.59969723978	15.9315814159318	24.4567966645052	17.0640336143314	33.374016813444	16.2517777725824
1573.86818548592	15.9763264333352	24.45336048476	17.1299758596126	33.3667608911756	16.3057316373428
1574.13676536686	16.1981397453641	24.5556409953708	17.2016069494395	33.3540353626812	16.3803666218008
1574.40543692951	16.2839503182988	24.6751235347644	17.2778118517511	33.3534097914821	16.4615734082115
1574.67420022082	16.3924787749065	24.5657370597657	17.3929156003719	33.3458825012959	16.5395293744512
1574.94305528778	16.5065642319822	24.509944534686	17.5029707572563	33.3374112470876	16.6205428284208
1575.2120021774	16.5205344287579	24.3902454231319	17.5990469910172	33.3315601098349	16.6786231208401
1575.48104093674	16.6376691912529	24.2538430272185	17.6834329140008	33.3160990072634	16.7226522909941
1575.75017161287	16.6589904574588	24.3145962279236	17.7901129866737	33.2925540523555	16.8182982057171
1576.0193942529	16.7216502292383	24.4316822003086	17.8720143519958	33.2865575311887	16.9044388277133
1576.28870890399	16.9284256405657	24.4133427138988	17.9878511182866	33.2836086804968	16.9935069410039
1576.55811561331	16.975531007083	24.2522861458897	18.0810075420971	33.2721478457653	17.0370373140522
1576.82761442807	16.9748722286522	24.2234943561254	18.1429182651313	33.252159607506	17.0796202830147
1577.09720539551	17.1906042133498	24.3781030562312	18.2005370580858	33.2527541862716	17.1544012037782
1577.36688856291	17.0935536621252	24.674794752488	18.2936530464089	33.2331273998487	17.2825424291907
1577.63666397757	17.3373695410611	24.5761401860006	18.4106841744042	33.230927265026	17.3564064752358
1577.90653168682	17.5174136491952	24.6483355143359	18.5132431259194	33.1934830396311	17.4495173032998
1578.17649173805	17.5802442691393	24.6227123902279	18.6144498220443	33.1772769765501	17.5231109834149
1578.44654417866	17.6572994892647	24.5487257019108	18.7004741825787	33.1581734412481	17.5745941354525
1578.71668905608	17.6993817064751	24.4751374875962	18.7862263332075	33.1455036692049	17.6251606342672
1578.98692641778	17.6681741468332	24.4249184651277	18.8624873614366	33.1501659059828	17.6729826441879
1579.25725631126	17.7065296185052	24.1923492456905	18.9422778824714	33.1519736290674	17.6826938212882
1579.52767878406	17.7932688040848	24.173410045256	19.0084645530608	33.1136853137508	17.7267331300362
1579.79819388374	17.7206669763948	24.5086056849732	19.0689747080898	33.1281183755077	17.8466337781701
1580.0688016579	17.9611945091905	24.496534794444	19.0671570594587	33.1260167278067	17.8425942847775
1580.33950215418	17.9507064852228	24.4237158024583	19.0819018131759	33.1031661890695	17.8371549944694
1580.61029542023	18.0405560864667	24.5541967404925	19.0910119196738	33.1167631500839	17.8727456546046
1580.88118150375	18.0888399147457	24.5076707619198	19.1371501053109	33.1033705879779	17.8970371389594
1581.15216045248	18.1289725374438	24.5387110261454	19.1802729680491	33.0717458675094	17.9352486274738
1581.42323231417	18.0509134422312	24.3957271857061	19.2670212404138	33.0810008622501	17.9683615722772
1581.69439713663	18.1702769075079	24.3895952370716	19.3379517791439	33.0647579560586	18.0189270316767
1581.96565496767	18.2023380119647	24.4609727241399	19.4279016728156	33.0446875593786	18.1011045850198
1582.23700585516	18.2037572551401	24.5473788020134	19.5106072873187	33.0225222291992	18.1812656135733
1582.508449847	18.2888827525676	24.4237679927367	19.5873837376613	33.0022943023534	18.2077670022703
1582.7799869911	18.2430041170977	24.2926492580621	19.6492921641729	32.9797792286353	18.2199603412085
1583.05161733543	18.4135134962955	24.3803823741904	19.7050849338025	32.9577025422408	18.2809912739033
1583.32334092798	18.4924623746845	24.5361626941037	19.7604104815605	32.9371760988546	18.358144004254
1583.59515781678	18.3979407938417	24.3400344022297	19.7983312800519	32.9220684105455	18.3366367653095
1583.86706804988	18.3675393539041	24.3601903198674	19.8220010357665	32.9059565192496	18.3580344432256
1584.13907167538	18.5469909853923	24.6314887520627	19.84624850099	32.8856791610777	18.4414064461093
1584.41116874139	18.5914536512376	24.416920964674	19.8945166251473	32.8636197800494	18.4225030892459
1584.68335929608	18.6749895623441	24.1591161000292	19.970199765722	32.8359144793895	18.4081817614623
1584.95564338764	18.7858464324973	23.9765442079178	20.0539221386929	32.8043837283534	18.4153146509632
1585.22802106429	18.8823500288291	24.46561122493	20.1348498048257	32.774981107768	18.6016975587392
1585.50049237428	18.7888333962773	24.3773141839305	20.1985166657092	32.7512679732896	18.6221201388871
1585.77305736591	18.837520071338	24.2375225202097	20.277299530919	32.7102508232678	18.6371061393391
1586.0457160875	18.8773463153361	24.4885504182545	20.3311780581701	32.6854037238114	18.7412448177588
1586.31846858741	18.851618788743	24.353488822319	20.3565756817614	32.6639082946394	18.7214577744352
1586.59131491402	18.7508023982865	24.1500578787122	20.3887151105693	32.6397307412396	18.6856611821917
1586.86425511575	18.802650562636	24.3213386494231	20.4070342606302	32.6317813897925	18.7458300145076
1587.13728924108	18.8234421655905	24.2791310922981	20.4196412230376	32.6227721814006	18.7423025601033
1587.41041733847	18.6581804006876	24.0554280229808	20.3948293171692	32.6185797646113	18.6618166420471
1587.68363945647	18.9696392516065	24.176746449132	20.4072219537922	32.6041967410248	18.7043028821214
1587.95695564361	19.0524505481383	24.1577532760485	20.4464729439987	32.5847812169938	18.7245580468605
1588.2303659485	19.0319495315501	24.0433850488335	20.4969952877654	32.559225944608	18.7241249634215
1588.50387041976	18.9948193303362	24.3283188657443	20.5473334314304	32.5336885208944	18.8388723957708
1588.77746910603	18.994896611115	24.2933194794801	20.5947035767337	32.5079513070393	18.8596817075557
1589.05116205602	18.9780687454235	24.074543161205	20.6361453971558	32.4802074556519	18.8220914906117
1589.32494931845	18.9262737668782	24.2001117870136	20.6849498880224	32.4493316702891	18.8901779734795
1589.59883094207	18.818010325688	24.2185128794301	20.7434225055441	32.4287963057583	18.9333109123912
1589.87280697568	18.7954496970186	24.1303117350053	20.7544274540328	32.4109123660724	18.9134141613871
1590.14687746809	19.0502568147122	24.1641620313173	20.7580196899107	32.3913352109129	18.9250462009084
1590.42104246817	19.1364010125985	24.2135273349502	20.7642787246226	32.3298205109506	18.9410787109204
1590.69530202482	19.0983300106331	24.1114531842568	20.7639830708635	32.3656611608776	18.9119430830066
1590.96965618695	19.0858289251399	24.092030660523	20.7685114045485	32.3527185064288	18.908434664378
1591.24410500352	19.2859597618532	24.057105185149	20.8068297201235	32.3352786613167	18.9218939533107
1591.51864852353	19.1869026538298	23.8970307380307	20.8230442559442	32.3189215613016	18.8818344914153
1591.79328679601	19.3156775367858	23.8720805757987	20.8598735715365	32.2419421374994	18.8939012572042
1592.06801987002	19.3267417070001	24.0455592706713	20.8969983235784	32.2659881768369	18.9732879073491
1592.34284779465	19.3940233825158	24.1600044381642	20.9522622354616	32.2374583004719	19.0428924866918
1592.61777061902	19.3990583517214	24.2562788729754	21.0066506667004	32.1547865337033	19.1034433521863
1592.89278839231	19.2190256712137	24.1894696634505	21.0480592447096	32.1837853124992	19.1109161647534
1593.16790116371	18.9837834501121	24.0141019038649	21.0606418022164	32.1763334019844	19.0632773215903
1593.44310898245	19.0156569595682	24.0987125742024	21.0582388891928	32.1690636481827	19.0882753932262
1593.7184118978	19.3247349115593	24.0614852185983	21.0612744726288	32.1617541320459	19.0780609181849
1593.99380995904	19.3572777616401	24.032133205349	21.0695881894526	32.1066580462537	19.0712522685485
1594.26930321553	19.3348025856961	24.0184124631949	21.0670054428247	32.1687050844888	19.068300038338
1594.54489171661	19.381205451054	23.8783960985103	21.051488379771	32.1715315885414	19.0134567027696
1594.82057551171	19.43655000424	23.8643417725637	21.032837331871	32.1836886128938	18.9977890155117
1595.09635465024	19.3753086530758	23.7166342276432	21.0382781515621	32.1873787443846	18.9526099285227
1595.37222918168	19.3648518370512	23.5536575474252	21.0491558327817	32.1921568179067	18.9043769163626
1595.64819915553	19.3687995404121	23.9555834723713	21.076129122135	32.2359806731022	19.0570922629212
1595.92426462133	19.3235614130677	24.0319588474685	21.1160499148948	32.1958637775707	19.1048861666427
1596.20042562866	19.4750927693339	23.9681873709055	21.1279856517775	32.1722696393005	19.0905907557541
1596.47668222711	19.2546156226781	23.6706192670161	21.1506434197132	32.167912803833	19.0051763532046
1596.75303446634	19.1943564875223	23.7976439747212	21.1624881659925	32.1763059054952	19.0558502242958
1597.02948239601	19.3606488795576	23.8125125681027	21.1509645815092	32.1939733050345	19.0545873035188
1597.30602606583	19.2603236568622	24.0110850416384	21.1323562021477	32.2195911560274	19.1095641470122
1597.58266552556	19.2228370389428	23.9868813681982	21.1084630857706	32.2543388265175	19.0884176555075
1597.85940082496	19.4556111037768	23.8444189440452	21.0907742454967	32.2834806102223	19.0321714267806
1598.13623201385	19.4204012979202	23.8147763374773	21.0882841527943	32.3230988167962	19.0226753141435
1598.41315914208	19.3439539962794	23.5444815749743	21.102905975119	32.3485959393253	18.9411906238329
1598.69018225953	19.4963802659818	23.7183078015922	21.1277151142061	32.3855691776355	19.0176143821598
1598.96730141612	19.5357032217954	23.5492147410303	21.1345833965902	32.4361239373769	18.9660411027917
1599.24451666179	19.4930088753842	23.5469609609974	21.1820306280086	32.4078215052474	18.992701829794
1599.52182804654	19.214200060677	23.7445613734014	21.2238249214439	32.5582781546245	19.0934100761742
1599.79923562039	19.3251073822929	23.6925618729619	21.2533651434265	32.7013216508142	19.0998510716594


==> model_data_5spans_s.txt <==
wav	Exp	B2B	ASE	NLI	Total
1490.2162110573	13.7429437544187	17.5980358820983	17.2822701195526	26.616606607628	14.1722862106585
1490.45699714579	13.978430862403	17.8040738560893	17.4499453066003	26.3819810545003	14.3333114147974
1490.69786105829	14.0220033962084	17.8459819318569	17.4770594201674	26.2203994091692	14.3550376828514
1490.93880283256	14.0502768648458	17.9973789439991	17.4881517705478	26.0887376104039	14.4188019648331
1491.17982250634	14.2765903657843	18.1653017838401	17.6301604029946	25.9722765761583	14.5540197187168
1491.42092011743	14.2253424933419	18.1129569879516	17.6358670000408	25.8697772417266	14.5265054161969
1491.66209570363	14.0515238712804	18.0117671629209	17.6646743245469	25.7683604812807	14.4883454186341
1491.90334930277	14.2670308433822	18.1531677531285	17.7960327400339	25.6656102319766	14.6062677997022
1492.14468095273	14.2734972173365	18.1167967311656	17.7379351805224	25.571900767406	14.5549503663635
1492.38609069137	14.1192435031774	18.2600365669399	17.7018358219826	25.4849296779775	14.5927949027707
1492.62757855661	14.3535823079255	18.5495298306977	17.8043217839267	25.4002751502584	14.758843255815
1492.86914458637	14.5771636750051	18.7470172721404	17.8596671737937	25.3134915002511	14.8603899219138
1493.11078881862	14.3008132610002	18.7052870745081	17.6866717427265	25.2232861367247	14.7480413730289
1493.35251129133	14.3767216232294	18.7343041320374	17.8086782895808	25.1305870377203	14.8129076263832
1493.59431204252	14.5928329341674	19.010645275368	17.8529205876795	25.0354011219363	14.9363153321277
1493.83619111021	14.7642722618388	19.1124274165595	17.9734790941323	24.939480469009	15.027910726785
1494.07814853245	14.7815285063599	19.0647982452757	17.9822468610617	24.8381461311633	15.0032641157595
1494.32018434733	14.6177646162545	19.0188227016299	17.9840321924071	24.7357794193285	14.9753517322507
1494.56229859294	14.8573167490256	19.0862793002452	18.1989260892743	24.6336956763097	15.097388419087
1494.80449130743	14.9384051388495	19.0530654331864	18.2027817653665	24.5330044737549	15.0746928095788
1495.04676252894	14.8614378429112	19.1089188683614	18.2223496985334	24.436387724593	15.0953785318856
1495.28911229565	14.7330530066855	19.2770621499348	18.1742603720415	24.3423655474313	15.1263445379818
1495.53154064576	14.9948325976435	19.4031552292017	18.3078867086171	24.2506837400383	15.2294783259379
1495.7740476175	14.9620013723606	19.3709562658793	18.246159257411	24.1575221464347	15.1750610476436
1496.01663324913	14.8327814599802	19.3328713467838	18.1882272829928	24.0607109998736	15.1197289270054
1496.25929757892	14.8744490443673	19.3929223526528	18.215172717309	23.9594930549736	15.1425776488413
1496.50204064518	14.9608172102788	19.3860010946005	18.2604905244051	23.8503870455427	15.147689047814
1496.74486248623	14.8567229724606	19.3308222762926	18.2759475567	23.7352388183685	15.1186632318679
1496.98776314042	14.9303836324478	19.4331016303605	18.4399657246271	23.6185060930802	15.2196845521402
1497.23074264613	14.8831769875389	19.3973929543748	18.4122465209142	23.5030806859894	15.1761534816259
1497.47380104176	15.0295730118651	19.445814671725	18.5527771036752	23.3904525374326	15.2437601317438
1497.71693836575	14.9581773486404	19.5111232635091	18.5492840062306	23.2797119112707	15.2495786707063
1497.96015465653	15.2586107604319	19.6839736936436	18.6085526349223	23.1686529379355	15.3235541275745
1498.2034499526	15.0937152145136	19.6816890017242	18.5257283302756	23.0598422859458	15.2657588487099
1498.44682429244	14.9320816772666	19.6719019844609	18.6274914855988	22.9529056235658	15.2917808705318
1498.69027771459	15.1927848675513	19.7695870081676	18.7153786411438	22.8456089993997	15.3491373307299
1498.93381025761	15.1851193919639	19.8194132545204	18.6518455446301	22.7371314713698	15.3181201830697
1499.17742196005	15.0507327433181	19.716555241497	18.6552854048878	22.6284875008831	15.2632127265319
1499.42111286054	14.981725744871	19.7463735007272	18.5974040722343	22.5188775775407	15.2269775339577
1499.66488299768	15.0870844135917	19.8544562683574	18.695532599933	22.4056243291278	15.2883639955347
1499.90873241015	15.234347824577	19.8945308624975	18.7467520587218	22.2870011600543	15.3022063337805
1500.15266113661	15.066784148494	19.8553466164276	18.7048692682139	22.1653735831885	15.2451725761055
1500.39666921577	15.0648661529164	19.8662673484424	18.7950145319377	22.044655635607	15.2643335266858
1500.64075668635	15.3588643446634	19.8720840416025	18.9785237257673	21.9233006837504	15.3205796698245
1500.88492358712	15.2917260241763	19.8708740648863	18.9958016570586	21.8039640706337	15.3011726925632
1501.12916995683	15.1615925559346	19.9060223109672	18.9649473879331	21.6901441596654	15.2744516851718
1501.37349583431	15.1822356987664	19.9539647419226	18.9449229065447	21.583692507045	15.2577167507625
1501.61790125838	15.2513424290623	19.9827082736259	19.0380417013976	21.4830552761796	15.2831980475848
1501.86238626788	15.1367550052464	20.0157703428197	18.9961117323012	21.3825858713123	15.2523393353797
1502.10695090171	15.1417774936424	20.1380031239955	19.0101467560767	21.2801649916527	15.2732919367246
1502.35159519877	15.0888079617783	20.1562492378178	19.0291533122198	21.1732772174349	15.2601344881217
1502.59631919798	14.9770121974271	20.1083507069394	19.0631847152286	21.0606998747308	15.2296481600382
1502.8411229383	15.237212886433	20.0931445759783	19.1515328854676	20.9427568518602	15.2296486034571
1503.08600645872	15.2307547918526	20.2310784736012	19.1213089784983	20.8226129197273	15.2289694116626
1503.33096979823	15.0667701594712	20.0136417164427	19.1353745185263	20.7033447881127	15.1319629270861
1503.57601299588	15.1507845678698	20.1911745797253	19.2481198253969	20.5856668396555	15.2002255171257
1503.82113609071	15.2216545291907	20.3093185399895	19.2787760544169	20.4693908826955	15.215111381389
1504.06633912181	15.2808916640905	20.3212116252959	19.3946526566811	20.3560710191268	15.2294272212556
1504.31162212829	15.1644904138079	20.1566333217009	19.3606923796374	20.2484544604037	15.1320608256994
1504.55698514928	15.1611670622754	20.2591546085593	19.3684844254648	20.1446733615513	15.1345261065346
1504.80242822394	15.2284877310441	20.3756554191488	19.4251431346331	20.0438129845105	15.1589590784499
1505.04795139145	15.1470444459213	20.4623443560572	19.3974113850818	19.9427043025738	15.1411814540472
1505.29355469103	15.1324399747069	20.579682405834	19.4062206120923	19.8403874663155	15.1442139464729
1505.53923816191	15.0298654387091	20.6898456521456	19.4098248616288	19.7357647054284	15.1407694130271
1505.78500184335	15.0422868166902	20.7123257962475	19.481646301939	19.6245664171104	15.1345767973315
1506.03084577464	15.1382862159522	20.4900351557096	19.5029637894894	19.5092085750662	15.0387424149998
1506.2767699951	15.1223003432287	20.6349255116727	19.5159111558372	19.3925582561907	15.0417471945541
1506.52277454405	15.1346234560331	20.8105530059398	19.631840337264	19.2757151665793	15.0868039321682
1506.76885946087	15.1726240396504	20.870778274208	19.7038200207872	19.1615930689168	15.0838072153456
1507.01502478494	15.154693221039	20.8834239259658	19.7747495201602	19.0519398895348	15.0680244862278
1507.26127055568	15.1418667345945	20.8951356110142	19.8235778314741	18.9527225261452	15.047463711511
1507.50759681253	15.1333639044456	20.8705358816707	19.8712372437911	18.8679617944192	15.0220751391458
1507.75400359496	15.035681181747	20.8942746313843	19.8655826839889	18.7912837069603	14.9945581063932
1508.00049094246	15.0131221163444	20.9428889664135	19.9117508121876	18.7277649651694	14.9952514448531
1508.24705889456	14.9871449569984	21.0986253951623	19.9294065561904	18.6712940888594	15.0158065451343
1508.49370749078	14.830466093065	20.8557154832377	19.9056066712244	18.6242268399564	14.9270565277138
1508.74043677071	14.9339447156625	20.7492019890335	19.9898310796507	18.5798564218052	14.9070395160297
1508.98724677394	14.9913995704051	20.7716141072374	20.0611069918874	18.5401202982592	14.9176735414226
1509.2341375401	15.067006314752	20.9513788803727	20.2155360193565	18.5062776446797	14.9957817137141
1509.48110910882	14.8840834879112	20.8320568131629	20.1657758271715	18.4838046941853	14.9403515973979
1509.7281615198	15.0969273364101	21.1947908107615	20.3144276763561	18.4738898135284	15.0714151891763
1509.97529481272	15.2812529315494	21.4292216679485	20.3852281312187	18.4761612009645	15.1498757435131
1510.22250902731	15.3384640061794	21.4347401696898	20.4033756298177	18.4927072762292	15.1643012099176
1510.46980420332	15.3591685909733	21.4746108971307	20.4485064119787	18.5258896768905	15.2026351744997
1510.71718038054	15.3831618557885	21.4987717205582	20.4862708577108	18.5750190087736	15.2424658917323
1510.96463759877	15.2858873909651	21.4609676967487	20.5191257881458	18.6422141752156	15.2743318432259
1511.21217589783	15.3561268898016	21.5579585288204	20.5965571507259	18.7258098627193	15.359302154757
1511.45979531758	15.1963313324812	21.6914025063432	20.5263943350433	18.826577147995	15.4159066895226
1511.70749589792	15.3649014862841	21.6583918399751	20.6830595689886	18.9382005013158	15.5067224086911
1511.95527767873	15.3710383157217	21.6303738598841	20.6020112853668	19.0647334529178	15.5317256633419
1512.20314069997	15.3624322209918	21.7737728181793	20.6673930452195	19.196388479013	15.6455181240192
1512.45108500159	15.5911566773284	21.7568108575672	20.7466089974319	19.3313350686805	15.7254635853242
1512.69911062357	15.5591595169983	21.8363342828168	20.7115367479397	19.4671044677761	15.7928227415432
1512.94721760594	15.4870403268476	21.9037447311903	20.776655305018	19.6085215467729	15.8910920847163
1513.19540598873	15.7801119481767	21.8728500093301	20.8965048532234	19.7577870199116	15.9850566850146
1513.44367581201	15.6871373395147	21.9107289350623	20.8656830950284	19.915022585825	16.0500590173388
1513.69202711586	15.7948187343397	22.0486645376662	20.975719449067	20.079034188568	16.189436904187
1513.94045994042	16.0239697361388	21.9393047325369	21.0074065268808	20.2469712416074	16.2387372395213
1514.18897432582	15.9275668972592	21.8065245468677	20.9391676324354	20.4153399912921	16.2451387464913
1514.43757031224	16.1585380380593	22.014474744272	21.0161957027685	20.5830198725815	16.3929206144558
1514.68624793986	16.0294706569909	22.1118849482316	20.9359653363194	20.7420435594614	16.4512838298408
1514.93500724893	16.0160574052609	22.2108357229903	20.951659303804	20.9020495693074	16.5428832793174
1515.18384827968	16.3574767634853	22.2709012109888	21.0670836645614	21.053552084276	16.6563697642978
1515.4327710724	16.1739376326779	22.3279110465243	21.028075285692	21.1960201562142	16.70896302148
1515.68177566739	16.2253942123958	22.4432575356634	21.1553065537831	21.3276457120513	16.8344940841115
1515.93086210497	16.3731700611521	22.3276742180871	21.2371190740829	21.4580086846865	16.8781227190545
1516.18003042551	16.4549392696069	22.4469290111191	21.2846933584952	21.5854687818832	16.9738066674757
1516.42928066939	16.4450886503675	22.5367624594672	21.3155597520671	21.7074262057441	17.052719049579
1516.67861287702	16.2968660629582	22.5720480600478	21.3552791691988	21.8258628612237	17.1179682106757
1516.92802708883	16.4943507559789	22.6469074352976	21.4050978546176	21.9434636851722	17.1977498284885
1517.17752334528	16.575942027203	22.7285777593231	21.3878397331936	22.0625958226901	17.2540224617385
1517.42710168688	16.4354980235068	22.6950287599892	21.3723434392137	22.1848139719537	17.2783775455589
1517.67676215412	16.3652334713245	22.5865436634927	21.3748938332447	22.2975513299413	17.2837722778712
1517.92650478756	16.2770764933786	22.7169089658881	21.3755424645748	22.4045356545382	17.3558091681532
1518.17632962777	16.367344032766	22.7427124909564	21.3598339077106	22.5021757287871	17.3873647875404
1518.42623671534	16.4364117844316	22.5856992691539	21.460989681827	22.5844815517146	17.4059847170249
1518.67622609089	16.2535061210272	22.7511878887139	21.4571929161462	22.6621738440835	17.4777163478738
1518.92629779507	16.2874607690803	22.8413761201038	21.5179192184507	22.7307688253971	17.5495580257169
1519.17645186856	16.3096456564346	22.7306586015243	21.5740134551941	22.791787916105	17.557135209927
1519.42668835207	16.3334035249082	22.5825801289175	21.624966100841	22.8469562427048	17.5478882763045
1519.67700728632	16.0439074439409	22.7177390953899	21.668034300311	22.898224114929	17.6220716135527
1519.92740871207	16.3976988739612	22.6836489204023	21.7129936096429	22.9492303042327	17.6442072304727
1520.1778926701	16.478311272659	22.7210069596256	21.6837387717289	22.9983725254242	17.6587905648979
1520.42845920123	16.3250472486137	22.6670343769513	21.7184889581537	23.0468711112805	17.6696787193868
1520.67910834629	16.6351662208328	22.4454342591936	21.7092003674159	23.0944326625407	17.6082304221843
1520.92984014615	16.5073976590388	22.617782353419	21.6703188861111	23.1355083737029	17.6603849448571
1521.1806546417	16.7123656934772	22.6000277356981	21.694904335495	23.1693558337096	17.6740195818411
1521.43155187385	16.6748507338305	22.5719380318063	21.6889242572446	23.1975885318712	17.6705251731329
1521.68253188355	16.7554468644151	22.8262490093461	21.7063166782429	23.2192325667305	17.7643641714831
1521.93359471178	16.9790596618542	22.9906735029575	21.7814937221406	23.2360408968212	17.8503593726524
1522.18474039954	16.8962825235791	23.1149165500849	21.816107961302	23.2515325352899	17.9066429461703
1522.43596898784	16.9662104878758	23.0884694968636	21.8610583152034	23.267646022811	17.9215480862808
1522.68728051775	17.0118498496427	22.9159720950318	21.8910988730929	23.2857242726968	17.885503230149
1522.93867503034	17.0166183462511	22.8069504703044	21.8910552637876	23.3052347017335	17.8565287660799
1523.19015256673	16.9628384904548	22.7374131316223	21.9235112656988	23.3360723587582	17.8556419474076
1523.44171316804	16.8377566629415	22.5562235177879	21.8895117250828	23.3777338788866	17.79431368032
1523.69335687545	16.7934292962334	22.6338914368685	21.8792087733009	23.4215023464397	17.828182265709
1523.94508373013	16.6968680963527	22.5129126754865	21.8327612454857	23.4661059547099	17.7817295565839
1524.19689377331	16.6005303633848	22.1505766177827	21.766985051926	23.5345418538087	17.6489188716863
1524.44878704623	16.604010559767	22.3604748534227	21.7138532065987	23.6159699412755	17.7223039919568
1524.70076359017	16.7045354622574	22.5805195089485	21.7660331649081	23.6909285857433	17.8373801644967
1524.95282344641	16.9453938447344	22.5912771961952	21.8327638410067	23.7983729348182	17.8957468403422
1525.20496665629	16.7653615255227	22.436504040592	21.8622613486366	23.9730917474388	17.8981688735574
1525.45719326116	16.7182260636081	22.2823888524039	21.812191933123	24.3049476371972	17.9016613100996

